Multifractal analysis via Lagrange duality

We provide a self-contained exposition of the well-known multifractal formalism for self-similar measures satisfying the strong separation condition. At the heart of our method lies a pair of quasiconvex optimization problems which encode the parametric geometry of the Lagrange dual associated with the constrained variational principle. We also give a direct derivation of the Hausdorff dimension of the level sets of the upper and lower local dimensions by exploiting certain weak uniformity properties of the space of Bernoulli measures.

==> figures/contour_points_2.txt <==
-0.007812500000000056	0.43069256973527414
-0.005952739957241382	0.4308652359695896
-0.0044642857142858094	0.4310005497950129
-0.003197840991227663	0.431109648591553
-0.0019491224517788064	0.43121306575841184
-0.0011160714285715634	0.43127701652611083
0.0018815254252826374	0.43150035772484285
0.0020941053981686775	0.4315151574611319
0.002232142857142738	0.4315244926556824
0.002864206110958223	0.4315642923270723
0.005580357142857095	0.43173650477190706
0.006176905064982807	0.4317715555656113
0.008928571428571341	0.4319107034683891
0.0102977481601913	0.431984024902842
0.012536043753439252	0.4320773174992252
0.014455654853260447	0.43215369688366884
0.015625	0.4321935573259893
0.01810341681040689	0.43226677608591935
0.018650079374840367	0.4322812017082536
0.018973214285714246	0.4322878175922165
0.02020696212534273	0.43231510887973934
0.020762971743727265	0.43232684829128465
0.022321428571428548	0.43235055918771687
0.022887771706021576	0.43235874516979744
0.023877459024186753	0.43237100574881415
0.02566964285714285	0.4323851821136327
0.027165225068030374	0.4323903765476381
0.029017857142857095	0.43239292580666133
0.029857322698092992	0.4323903560721314
0.031480518322101025	0.43237831418174255
0.035315277299760306	0.43232875113501024
0.03571428571428564	0.43232270655055494
0.03600303311847469	0.43231749686542764
0.03992608555654836	0.4322204479087963
0.04130194191289599	0.4321806216167466
0.04241071428571419	0.432142877903825
0.04405354082814972	0.43208485538922514
0.04421471173666208	0.4320782951987848
0.04575892857142844	0.43201376182518153
0.04674747442684918	0.4319711864446873
0.04821840326491489	0.43190298350491785
0.04910714285714274	0.4318569845719413
0.050312874360225246	0.4317971520780813
0.05234755558629728	0.4316852695279887
0.052415413631759666	0.4316813388718564
0.052607047936297835	0.4316694553301439
0.055803571428571286	0.43146935862736724
0.056650177904832566	0.43141298589324334
0.05812068112902147	0.43131371785020445
0.05915178571428564	0.4312391070844497
0.06091747875035575	0.4311043793456396
0.062499999999999944	0.4309821226044012
0.06407079924427722	0.430854577564367
0.06521686864650783	0.43075607289371
0.06584821428571419	0.4307011877010777
0.06799504142164753	0.4305061871870374
0.06919642857142855	0.43039740941160365
0.06955175496349525	0.4303638510100851
0.07021205796550273	0.4303008472096928
0.07254464285714285	0.4300673781827147
0.07392524437764941	0.4299238701795865
0.0758928571428571	0.42971736598431176
0.07656015565480989	0.42964475811167463
0.07833099505351637	0.42944397638880044
0.08203537989296755	0.42900946090744857
0.08258928571428564	0.428942943588117
0.08277069834140888	0.4289220771343874
0.08313537192918274	0.428876274462606
0.08928571428571419	0.4280661275009005
0.09176585955482658	0.427735069401567
0.0950575070698279	0.4272607926714534
0.09598214285714274	0.42712477173779634
0.09703655869633177	0.4269677801786769
0.10091544296684624	0.42635701374460777
0.10267857142857134	0.42607534640100186
0.1072611954543713	0.4253096133538617
0.109375	0.4249582683837857
0.11019708138887102	0.42481558238284634
0.11210976278370133	0.42447928773875604
0.11607142857142855	0.42375002551242036
0.11891626990307574	0.42322268729189627
0.11962911891698808	0.42308808038310974
0.1227678571428571	0.42246175175094497
0.12859757423658008	0.42129074620459983
0.12922174138389425	0.4211619060455783
0.12946428571428564	0.42111093964841095
0.13000451892918374	0.42099550831122295
0.13432276798000908	0.4200709609910595
0.1361607142857142	0.4196587435201586
0.13949524745377878	0.41892535763963057
0.13951650551591954	0.4189206186722926
0.14285714285714285	0.41814197233760864
0.1446010567342204	0.417743512725219
0.14907875785151958	0.41667831008214107
0.1494211999348996	0.4165961877344138
0.14955357142857145	0.4165639634422785
0.14984645172195926	0.4164916510183268
0.15429053910456186	0.41539205613173713
0.15625	0.4149001676487177
0.15807449488237973	0.41443582325004624
0.15919525953626884	0.4141470697667292
0.15959821428571425	0.41404274569169136
0.1604429974749511	0.4138211307868059
0.16294642857142855	0.41315883444875146
0.1641472792523378	0.4128474668926036
0.16765119315350802	0.4119058351649878
0.1690851647362473	0.411518187129522
0.1696428571428571	0.4113654564827637
0.17088048449640375	0.41102229488547504
0.17394829793530403	0.41017001391062463
0.17633928571428564	0.4094859113499869
0.17885494193484652	0.4087751874573201
0.18143062708704133	0.408026271142108
0.18303571428571425	0.4075550551272746
0.1860718122372521	0.40665617767190615
0.18881178995422737	0.4058316063488945
0.19153443425430955	0.4049934342734792
0.19642857142857145	0.40348184601493103
0.1989449106278562	0.4026990218351903
0.20133522042870655	0.4019356046545926
0.203125	0.4013584203335142
0.20738637363884327	0.39997439014205743
0.2092785150491459	0.3993514742509371
0.20982142857142855	0.39917133508748015
0.21077646315606519	0.3988481203920013
0.21982293471277264	0.3957778859409891
0.22321428571428575	0.3946039144287157
0.22887040598296643	0.3926081139670421
0.2305425780116499	0.3920164190069351
0.23325873381899437	0.3910370771678827
0.23660714285714288	0.38981702736163254
0.24149698271168574	0.3880032357505945
0.2460309006448716	0.38629111803503513
0.25	0.38478897188784145
0.2523619883720464	0.3838910945874908
0.2552980841461885	0.38275229899401497
0.2566964285714286	0.3822042629401019
0.2596576560101793	0.3810426335351205
0.26250715283897064	0.3799088373922341
0.2633928571428571	0.3795566221428233
0.26505286725741284	0.3788861141556916
0.2700892857142856	0.37685113625381883
0.2728233254314475	0.37572911702233464
0.2767857142857142	0.37410408207954804
0.2780161835616123	0.3735991057820295
0.2824794502274681	0.37173264933870176
0.28326920851830395	0.37139961987474135
0.28384717631856216	0.37115374447904476
0.2901785714285713	0.3684513988339176
0.29503623029305887	0.3663459090738279
0.2991752971826729	0.3645259990419191
0.30357142857142855	0.3625889465943625
0.307142569706985	0.36099148596318587
0.31396316747467934	0.35789825360479327
0.3169642857142858	0.35651391801593807
0.31954511628961474	0.35534389378639514
0.32826047931230873	0.35127050816766764
0.3303571428571429	0.35027344090814755
0.3322657901347933	0.34938143727702853
0.34211146013974203	0.3446427627305418
0.34375	0.3438524797795664
0.3453290765673507	0.34307988224843144
0.3555556748118247	0.33801501729341593
0.3571428571428571	0.3372272937307442
0.3585304718304536	0.33652718639707324
0.3638392857142856	0.3338502575773719
0.36834117434381464	0.33154966584297224
0.3702841155547929	0.3305524172932444
0.3705357142857142	0.3304233398243494
0.37085753589714	0.33025610421762813
0.38234208821335075	0.32425134003267114
0.3839285714285713	0.32341635079498493
0.3858764567659829	0.3223896190652788
0.3884459689975782	0.32102049792546583
0.39062499999999983	0.3198451270058337
0.3931966717269181	0.3184719851926843
0.3946402801260525	0.31769269442015824
0.3973214285714284	0.3162407434982426
0.4003971490164855	0.31456422711677495
0.4010204139622776	0.31422350995906567
0.4040178571428571	0.3125689967348609
0.40629845435286416	0.3113159350573257
0.4087906106432086	0.30993544532939526
0.41071428571428564	0.308859721782705
0.4121264776481408	0.30807368719875594
0.41674096461777804	0.3054839303451871
0.4174107142857142	0.30510455113942875
0.4205400703324062	0.30332766048840343
0.42355697094818906	0.30160779480347216
0.4241071428571429	0.3012955271196858
0.42491146149800596	0.3008326874717985
0.4308035714285715	0.2974319888435001
0.4332899134076531	0.29599277433921534
0.43470795471084983	0.29516495596628156
0.4375	0.2935211548677533
0.4401754520211504	0.2919524437897797
0.44193257689076365	0.29091315137039164
0.4441964285714285	0.2895631701907149
0.44555584965791584	0.28874711547327236
0.4508928571428571	0.28555819072379135
0.4510086137477656	0.28548808125302366
0.4561610535860794	0.28234929179813395
0.46015068975924	0.2799076217028308
0.4642857142857142	0.2773583873065326
0.46693654412493346	0.2757187863598852
0.46851244630154465	0.2747342407068179
0.47098214285714274	0.2731802124970495
0.4729094498251084	0.27197195184284284
0.47619767799242585	0.2698893945875949
0.4776785714285713	0.2689491226530513
0.4787864233440311	0.26824094203170584
0.4841015918128213	0.2648281092917854
0.4843749999999998	0.26465212429858403
0.48457086043779896	0.2645251967719898
0.48570743562890994	0.26378822329624274
0.4877232142857142	0.2624789034750981
0.48815337712613	0.2621986621488939
0.49025321600305816	0.26082629059740653
0.4910714285714284	0.26028935247633256
0.49348631244061447	0.25869955788132515
0.4947306186971372	0.2578784622181654
0.4953435670767955	0.257472536016494
0.49776785714285693	0.2558619427665213
0.49914388624163997	0.25494121339488796
0.5017114617761516	0.2532166211608207
0.5044642857142855	0.25136317263885816
0.5078079570624406	0.24909651296372506
0.5078137750946425	0.24909255567591113
0.5111607142857142	0.24679619389703328
0.513533533731948	0.24515696431658607
0.5162370730628093	0.24328457490371694
0.5178571428571427	0.24215244937713148
0.5242885673107415	0.23762535452452124
0.5244502621526486	0.23751125310794058
0.5245535714285713	0.2374380089054603
0.5250621357890508	0.23707475468211794
0.5284663421814829	0.23463952323297457
0.5292981339781851	0.23404163771588143
0.53125	0.23263329777889064
0.5324282894639893	0.23177672294534116
0.5341103028094407	0.23055560750197943
0.5345982142857142	0.23019985026915185
0.536540058425129	0.2287732130354899
0.5379464285714285	0.22774149190548548
0.539849980824873	0.22633442321920266
0.5407521397006376	0.2256642458283641
0.5412946428571429	0.22526179557864076
0.5435341110962614	0.22358771042249148
0.5446428571428571	0.22275726758495282
0.545320585506026	0.2222463957038353
0.5489978917891791	0.21946102646104634
0.5505564728996044	0.2182745231220377
0.5513392857142856	0.2176754639739007
0.5530366439547771	0.21636635519795844
0.5546875	0.21509462489747627
0.5555585310239856	0.21441836601868206
0.5570219033033393	0.2132760959480584
0.5580357142857142	0.21248249892475818
0.5620114914459847	0.2093436468815618
0.5632787878925223	0.20834153984685258
0.5647321428571428	0.20717983549842703
0.5676952819268705	0.2047904427138364
0.5693938412394117	0.2034186817893494
0.5714285714285712	0.20175691004765017
0.5735973569479678	0.19996834110415482
0.5758543011875696	0.19810230703728307
0.5781249999999998	0.19620171298502856
0.5800747569914864	0.19455361091759196
0.5823694102022352	0.19260909580965163
0.5848214285714284	0.19050438177487905
0.5861886975359454	0.18931874653641897
0.5886848994018191	0.1871488133117266
0.591517857142857	0.18465281265301503
0.5919743706287827	0.1842463324137263
0.5941969933437244	0.18226253370462073
0.5948027594840527	0.181721131163545
0.5974344939854384	0.17933502362916395
0.5982142857142856	0.17862636467152315
0.6007162485986678	0.17632716148198324
0.6026006037250413	0.17456921385113106
0.6049107142857142	0.17240917303344155
0.6064377224215561	0.17096486610909764
0.6071412313301384	0.17029690740001402
0.6082589285714286	0.16923049718405342
0.6085383682048924	0.16896141306167872
0.6089923846529002	0.16852355314262074
0.6101600585308596	0.16739502768575165
0.6106079583616819	0.16696308286407316
0.6116071428571429	0.16599145259698417
0.6116454126145816	0.16595400980605465
0.6126462437345481	0.16496991661658894
0.6130980795144785	0.16452647189377217
0.6142278445285014	0.1634121091621851
0.614665023084757	0.16297996802837092
0.6159393972686981	0.16169779584145372
0.6166492970966014	0.16099571134483695
0.6183035714285715	0.15933058231123529
0.6186153454640926	0.15901446111292383
0.6187431621707709	0.15888460632434648
0.6190441460957156	0.1585772379385273
0.6205472960475221	0.1570388355566698
0.6214526814557635	0.15611028304466149
0.6216517857142858	0.15590484732507653
0.6226787940637959	0.15483884337180873
0.6232125443712746	0.1542799035708497
0.6238275972834999	0.153639467439696
0.6249015720106147	0.15251120888753736
0.6249521782996326	0.15245786639073658
0.6249683982565327	0.1524407515217647
0.625	0.15240745315805848
0.6266483913457577	0.15065373568065601
0.6272154405878297	0.15004617011488625
0.6283268300945082	0.1488569349672713
0.6283482142857142	0.14883388878610493
0.629432344710001	0.14765407446560103
0.6314732751943061	0.14542373592003155
0.6315810824743329	0.14530565542572738
0.6316183630556595	0.1452645262322277
0.6316964285714286	0.14517848996857335
0.6331595021312872	0.14355010189060868
0.633758253034242	0.14287878260244713
0.634719328210506	0.1418022162177121
0.6350446428571429	0.14143509003321664
0.6358690595768695	0.14049543773403483
0.6362434590729285	0.1400690510041198
0.6372195456844989	0.13894898782254053
0.6377459002856979	0.1383448304512888
0.6379446335244344	0.13811499880108563
0.6383928571428571	0.13759695242604592
0.6392187153658324	0.13663282750963765
0.6399794299013433	0.13573792314547883
0.6404444121838084	0.13519194382956437
0.64128425762117	0.13419943061658995
0.6414166238991742	0.1340427289667374
0.6414890152084889	0.13395647828856233
0.6417410714285713	0.13365709572443324
0.6423729241092168	0.1328987635392714
0.6429700956169679	0.1321773844760628
0.6439324171636351	0.13101357863260918
0.6442501133988577	0.13062251532759342
0.6444369814630173	0.13039946141134026
0.6450892857142856	0.12960115961712163
0.6458813493978561	0.12862339559263206
0.6460976117831414	0.12835606257431564
0.646471605375464	0.12789064127570526
0.6473052540204973	0.12684901755946745
0.6479002794988569	0.12610440010593277
0.6484375	0.12542757237760216
0.6487146885191181	0.12507583300201686
0.6487863986806089	0.12498358841308128
0.6489119477526915	0.1248247725880168
0.6494089881958429	0.12419009995019684
0.6496581636271443	0.12386751238969636
0.650092445758386	0.12331474356701039
0.650100331490501	0.12330461073665991
0.6505231562801226	0.1227536706437447
0.6507838562744591	0.12241976638301691
0.6512450644537477	0.12182081067332956
0.6513813515360716	0.12164207145722446
0.6514642880905188	0.12153517713306645
0.6517857142857142	0.12111596419190344
0.6518076572922981	0.12108719294276712
0.6521391384455425	0.12065104823426348
0.6522279819363743	0.12053428768357272
0.652375568799468	0.12033964550536723
0.6528086411811179	0.11976736039967888
0.6530590099881668	0.11943165134998548
0.6534749223998066	0.1188839382713287
0.6534847714937764	0.11887077885158166
0.65388483271842	0.11833073232713645
0.6541334814890423	0.11800115305348112
0.6545677343365546	0.11741706178314047
0.6547038596453618	0.11723205533792794
0.6551339285714284	0.11665138588017364
0.655437830422753	0.11623663580734322
0.655628017530102	0.1159764388162878
0.6563047164920239	0.11504697318930122
0.6567188464437145	0.1144740430274135
0.6576874164606256	0.11313050793009995
0.657872469740611	0.1128728123956798
0.6580173949079208	0.1126716724311386
0.6584821428571428	0.11201773330271086
0.658896638956573	0.11143029994328382
0.6590779357468696	0.1111739268370292
0.6595768659850555	0.1104624239520967
0.6599053159444108	0.10999289860064666
0.66015625	0.1096323899566789
0.6603463414860989	0.10935779971257577
0.6605054552742423	0.10912738398790592
0.6608919460605949	0.10856277083931458
0.6611067596668473	0.10825317547305488
0.6618303571428571	0.10719502288629323
0.6618620091816487	0.10714855123353376
0.6618710083385436	0.10713513981709247
0.6626042503378904	0.10604392699401291
0.662759117444987	0.1058141184181068
0.6629885960414325	0.10547074738840273
0.6634209444312029	0.1048218905290452
0.6637136042719257	0.10438699063473139
0.6638153475019629	0.10423314334165612
0.6640773448917421	0.10383100535686658
0.6642593389073296	0.10355852245509062
0.664622399205929	0.10300528814612844
0.6647298145688878	0.10284109280133798
0.664802150011196	0.1027300542754499
0.6651785714285714	0.10215198698760578
0.6653408347527269	0.10190158609580924
0.665371152384334	0.10185393466724481
0.6654170997165849	0.10178354520612855
0.6658738695573096	0.10107311791616846
0.6660053338076176	0.10086854728098345
0.6661968936642052	0.10056917910171262
0.6664039060481146	0.10024464973652772
0.6666334046460074	0.09988467187236508
0.6668526785714284	0.0995392429717136
0.6669303529889625	0.09941618155688701
0.6669656055891743	0.09936029717623474
0.6672532838882524	0.09890282335813494
0.6674505781259562	0.09858771337724626
0.6677187540392684	0.0981591171733926
0.6678662272270567	0.0979226910349271
0.6679677332498606	0.09775924519760557
0.668461976071987	0.09696284947318812
0.6684735114529721	0.09694395897901201
0.6685267857142856	0.0968576597593104
0.6689894135885679	0.09610230883832412
0.6690701345663862	0.09596786486431377
0.6691896324340575	0.09577428478224548
0.6694935883249569	0.09527384065868337
0.6696605841684271	0.09499329829752404
0.6699894245215634	0.09444537247904264
0.6706057472367205	0.09341655334080332
0.6708179590612007	0.09304998592142993
0.6709783146412363	0.0927884361197612
0.6713990029994971	0.09207774665285215
0.671875	0.09126617307874893
0.6719530840009333	0.09113149976047977
0.671966211935158	0.0911089306596298
0.6719848732736671	0.0910771265912268
0.6724313052032127	0.09030303158083909
0.672521598645039	0.0901430399086515
0.672652271124327	0.08991838212981305
0.6729059530725607	0.08947456340119832
0.6730755351063095	0.08917750800114152
0.6733103365044786	0.08876425604356541
0.673377269991166	0.08864609522155759
0.673615917582669	0.08821532983513294
0.6738431759463974	0.08781762704191692
0.673955638088419	0.08761644639832776
0.674154823380298	0.08725351705235121
0.6745870521978955	0.08647550927062136
0.6747609066046804	0.08616069068263545
0.6752160659714544	0.0853339912520642
0.6752232142857142	0.08532087989588927
0.6756650909669365	0.08450375432335398
0.6757332224202779	0.08437756003744856
0.6758255654898275	0.08420566778348984
0.6761096460776833	0.08367528614371321
0.6762448088136962	0.08342250705411337
0.6764273588474482	0.08307938912640436
0.6765507282361982	0.08284681796407244
0.6767508865322405	0.0824688171143158
0.6768973214285713	0.08219087208504157
0.6769878414951995	0.08201834978443176
0.6770011582639527	0.0819926568309207
0.6770194865642598	0.08195789372102433
0.677204194206569	0.08160411569461137
0.6772490800332804	0.08151707801241778
0.6774187717097535	0.08118988160479101
0.6774956288870707	0.08104183890240987
0.677599841808926	0.08084222417846922
0.6776342570764812	0.08077564751497075
0.6777408037297562	0.08056693977197962
0.6778475720904225	0.08036141342515042
0.6778860947829044	0.08028633160443502
0.6779846034981227	0.08009238088420442
0.6780596587595685	0.07994717933532997
0.6781696082607173	0.07973179472941389
0.6782270271610187	0.07961816249422796
0.6782829296898361	0.07950915025880273
0.678457337998569	0.07916576131494106
0.6784727859333746	0.07913498297101333
0.6784847688652577	0.07911156358359137
0.6785714285714285	0.07894006379680746
0.6786901631640831	0.07870447706586886
0.6787068320798736	0.07867097338641899
0.678729145970665	0.07862642719480747
0.6791039539641336	0.0778760088862282
0.6791788575006642	0.07772570920516772
0.6792775797358052	0.07752655468779283
0.6795143477036893	0.07704754070658758
0.6796453952636867	0.07678180286706932
0.6798175181577049	0.07643088628538383
0.679921115423738	0.07621907252694679
0.680106438689624	0.07583925602482587
0.6802455357142858	0.07555262417939645
0.6803236988244928	0.07539060434730617
0.6803481322650828	0.0753398322219741
0.6805598693266076	0.07489859285933323
0.6807204394228565	0.07456213616766541
0.6808667847380094	0.07425469763245335
0.6810069006784155	0.0739595131062771
0.6811135098067147	0.07373366798802458
0.6813771552714846	0.07317366154005131
0.681448455679002	0.07302178839872894
0.6815028850155053	0.07290519980838396
0.6818792925308784	0.07209669986165523
0.6818844118096099	0.07208544905221898
0.681888540455116	0.07207673162874312
0.6819196428571429	0.07200916664588464
0.6822669198036886	0.0712482634491025
0.6823111641417372	0.0711513870552221
0.6823674759754617	0.07102664353074811
0.6827320106355383	0.07021878637423129
0.6830118679417472	0.06959132708982099
0.6831474163312746	0.06928753194162357
0.6833187441430773	0.06889895151491426
0.6835573780979727	0.06835762453211414
0.6837417483514101	0.06793439073053958
0.6839618932302395	0.0674290648151139
0.6842382333729127	0.06678698599475075
0.6843609594415319	0.06650185335639563
0.684456378148983	0.06627745437125808
0.6847545748576123	0.06557599061971292
0.6851263238401993	0.06469055883230984
0.6851427380101812	0.06465147696837575
0.6851559534710282	0.06462051801197657
0.685267857142857	0.0643496799265589
0.6854970390641879	0.0637920498323359
0.6855220187894382	0.06372916113444818
0.6855550097523513	0.06364994614400152
0.6857102882689601	0.06326834242976412
0.6858335057997283	0.06296358165269517
0.6858963535955123	0.06280806911149864
0.6859742781516033	0.06261399391592887
0.6860810682304415	0.062348130002735654
0.6861660773123807	0.062135113473054476
0.6862644321682017	0.06188852510484712
0.68638597633329	0.06158178797398358
0.6864464454270356	0.06142925441331944
0.6864947330869189	0.06130664529341376
0.6866271080487962	0.060970317917796425
0.6866580575880404	0.060892411203593386
0.6867904746649223	0.06055314503378172
0.6868064200987732	0.06051171560212322
0.6868194529339469	0.06047817711377302
0.6869419642857142	0.060162682018188064
0.6869840982236491	0.06005351757806315
0.6871389070162265	0.059649708934132246
0.6871595289510379	0.05959587564066472
0.6871852811590794	0.0595292983092731
0.687297339478998	0.05923547484431192
0.6873336179541591	0.05913856569392363
0.6873795881727583	0.05901890718517882
0.6874544545155135	0.058821240754491605
0.6875063653866549	0.05868158769982335
0.6875707061883058	0.0585100942058812
0.6876777714248046	0.058224941614745965
0.6877643412330176	0.05799277257485083
0.6879493244347208	0.05749425858639373
0.6880165601353878	0.05731264496942507
0.6880710934041294	0.05716430439521011
0.6881839432720981	0.056856994294303034
0.6882236180523252	0.05675007030538978
0.6883212926699726	0.05648171386896527
0.6883499859426951	0.05640167529852571
0.6883738439191694	0.05633583621556932
0.6885146884342177	0.05594668791106963
0.6886160714285714	0.05566454011191336
0.6886722030211576	0.0555073680359286
0.6886776363628292	0.05549213466534307
0.6886841758598437	0.05547366508301897
0.6889649607098269	0.05467889985628797
0.6889981829277245	0.054584351780475215
0.6890380378882877	0.05447008061419689
0.689253692787355	0.05385043167664719
0.6893134079841748	0.05367788562746434
0.6893848111280101	0.053470004186012055
0.6895383817117651	0.053021963497006455
0.6895933983144841	0.05286074637110136
0.689655029153768	0.052679196341395826
0.6897259196074524	0.052469651377246004
0.6897913969993659	0.05227577293876494
0.6898646463121932	0.052057728494296115
0.6899116478469853	0.051917339257485595
0.6899872359393033	0.051691155771950076
0.6900716808584514	0.05143711268824204
0.6900955614576414	0.05136502713772505
0.6901809137861038	0.05110689509305068
0.6902901785714288	0.05077420039153133
0.6903218250609766	0.05067724714649009
0.690327708069962	0.050659160083681015
0.6904662272452227	0.05023136239843118
0.6905821927240158	0.04987025372975565
0.6906354573706748	0.04970377823146209
0.6907459943249216	0.04935674461914055
0.6908387933020668	0.04906294960908804
0.6909369554988074	0.04875097431936615
0.6910209193956404	0.04848292556418944
0.691091606609809	0.048255333119630206
0.69123223055544	0.04780073675870258
0.6912909990644089	0.047609905793272594
0.6913406127117706	0.047447402617131915
0.6915213107360425	0.04685305392185592
0.6915562302716088	0.04673768581109629
0.6915857919208068	0.04663915647782502
0.6918042243271735	0.04590791414364606
0.6918166102875385	0.04586626606794464
0.691827124796661	0.045830593098304034
0.6919449803351305	0.04543085641197195
0.6919642857142858	0.04536478028842392
0.6920639174687767	0.0450216552490902
0.6920714375884556	0.04499576228522348
0.6920800945565531	0.04496567899886697
0.6921965634881473	0.044560887774868885
0.6922959319393903	0.04421232330045874
0.6923204829310728	0.04412621227826838
0.6923486584240751	0.04402645694693448
0.6924431957036548	0.04369173583065282
0.6925240731345004	0.04340267188944806
0.6925647016121889	0.043257458463975176
0.6926111845669587	0.043089724810677243
0.6927483225266017	0.042592699487935204
0.6928040921610683	0.04238950108495251
0.6928677014822544	0.042155470838109596
0.6929686618318945	0.04178240458789789
0.6930386534218222	0.04152234033187234
0.6931182377418512	0.0412236832463832
0.6931850730091906	0.04097178570132397
0.6932683845503609	0.04065597634397357
0.6933628219896368	0.04029435022295763
0.6933975382588908	0.04016084136012718
0.6934932850114108	0.039790409209553415
0.6936014829387253	0.039367459926744675
0.693606040022027	0.03934957011606831
0.6936383928571429	0.0392217647613637
0.6937128682087472	0.038925719196172215
0.6937181318133948	0.038905120651787806
0.6938096999390431	0.038537899523272204
0.6938203890677905	0.0384937487643769
0.6938331027472986	0.03844347334793999
0.6939099590814692	0.03813193466814738
0.6939267098806849	0.038061976288858046
0.693946615221848	0.03798242750259288
0.6940092221783472	0.03772588766057032
0.6940318307005164	0.03763040176085847
0.6940586728366299	0.03752198163130173
0.6941074871273394	0.03731975832714317
0.6941357515990108	0.03719902516854656
0.6942038071377812	0.03691346857788809
0.6942384726664478	0.036767846497030146
0.6942771828481509	0.03660340144168081
0.6943399940115762	0.036336865728370346
0.6943950094666539	0.036100770500539406
0.6944403157615292	0.03590608284159531
0.694490750562137	0.03568685942121139
0.6945394380617437	0.03547549781271456
0.6945821935293117	0.03528774100217914
0.6946985815312648	0.034772683194447915
0.6947340849857204	0.034614921217658176
0.6947653431515937	0.03447437874878512
0.6949007047032597	0.03386086082354961
0.6949239363099399	0.033755135691404856
0.6949444423970219	0.03366068242593863
0.69509714907685	0.032951380349642276
0.6951089938484986	0.03289614093470632
0.695119475566225	0.03284665073877735
0.6952879436994955	0.03204422979375564
0.6952891838571345	0.03203794911221097
0.6952904271964134	0.032032282411952065
0.6953125	0.03192440332566959
0.6954563261332842	0.031217497346005665
0.6954632531437565	0.031180766947001934
0.6954718557490076	0.03113991756319126
0.6956179966583933	0.030402363526535178
0.6956333252006587	0.030324244153694252
0.69565069209946	0.03023769851564019
0.6956979336879717	0.029994722531792722
0.6957163319452921	0.02989631750205722
0.6957378767123403	0.029787510097451536
0.6957763364913521	0.029586954996206213
0.6957989445331946	0.029468455869418486
0.6958236820717288	0.02933789047381613
0.6958537095015505	0.02917910252470951
0.695878781878688	0.029041052033051865
0.6959081118196795	0.028888838142776582
0.6959300509225231	0.028771164969167567
0.6959592818412248	0.028613538893219992
0.6959911696006174	0.028440351601397143
0.6959986231581845	0.028399932214042106
0.6960053589729612	0.028363142182660478
0.6960376673834409	0.028186374542285633
0.696042713086735	0.028159106053127797
0.6960729348622191	0.027992398086008105
0.6960764145750049	0.027972865868381158
0.6960796895187443	0.027955038772928237
0.6961013827166487	0.027834642228351844
0.6961027963563966	0.0278265795030323
0.6961041966007477	0.027818982053044047
0.6961272945950143	0.027690152671290505
0.6961279444512625	0.027686427293186405
0.6961285885092949	0.027682915833813326
0.6961495535714285	0.027565399620576442
0.6961528597236507	0.02754683965989345
0.6961529555043248	0.027546286386357935
0.6961769586799751	0.027410749278370658
0.6961777717383381	0.02740616154793385
0.6961786299626286	0.027401294402134097
0.6962024622181504	0.027266047081541414
0.6962248167907839	0.02713854048894157
0.696229358316338	0.02711258632996691
0.6962514658664767	0.026985849268868004
0.6962722141388502	0.02686629369644203
0.6962795369747267	0.02682401427211742
0.6962999663540688	0.026705692956192406
0.6963191502169117	0.026594008859033763
0.6963291663659922	0.026535578122634254
0.6963479635891336	0.026425578151085746
0.6963656245206175	0.02632168593511852
0.6963782469211282	0.02624727777487411
0.6963954574833136	0.02614550486083554
0.6964116365485272	0.026049324883338165
0.6964267790739135	0.025959113121504493
0.6964415767617187	0.02586554494698358
0.6964571858021118	0.025776925662574918
0.6964747632609033	0.025671084054506244
0.6964881381363912	0.025585548569646066
0.6965022717857506	0.02550448823195052
0.6965221999214158	0.025383190465176217
0.6965341951204302	0.02530559379374689
0.6965468940067319	0.025232012550826702
0.6965690894975229	0.02509543224412976
0.6965797476393355	0.025025680625430563
0.6966329033229738	0.02469458132684038
0.6966600445400588	0.02452402047030358
0.6967133777112645	0.02418619082321842
0.6967700724714997	0.02382085906444202
0.696786145900632	0.023716353620512
0.6968375671641845	0.023347479670138588
0.6969027224049444	0.022907115576913023
0.6969617115119581	0.022508772237268437
0.6970259017091991	0.022098966712835122
0.6970288032132078	0.022078563697518844
0.6970813250738765	0.021670438497317396
0.6971338094342907	0.021288298691517077
0.6972607156530348	0.020345116075630387
0.6973069564041415	0.01999489237956943
0.6973485361442006	0.01966678305331246
0.6974785857573862	0.018616301222979997
0.6975144569777909	0.018320841661423212
0.6975505488774638	0.01804317015286784
0.6975840312442306	0.017753045054645297
0.6976114080979616	0.017484377088164124
0.6976431190702398	0.01722997209486092
0.6976802179928256	0.016892843477750982
0.6977068837704639	0.016648034207777537
0.6977315314091482	0.0164160881688397
0.6977715013439942	0.016034259602470374
0.6977944906996248	0.015812340330403393
0.6978157699529727	0.015601515745185632
0.6978366004844905	0.01539463308406483
0.6978576813547959	0.015194195243686648
0.6978593834418488	0.015176797849770676
0.6978775813325349	0.014977018950865825
0.6978958189566655	0.014786252226639318
0.6979174334014547	0.014559497917799966
0.6979394439303223	0.014321916558946157
0.6979561568652699	0.014142069970514301
0.6979716628719703	0.013970295048403622
0.6979937519142899	0.013724735093312138
0.6980161465055587	0.013468143092185178
0.698030218755082	0.013307493269156381
0.6980432863480752	0.01315364167825131
0.6980880323594951	0.012615958731332394
0.6980979690294069	0.01247343714107009
0.6981106742323021	0.012336289616638768
0.6981551234551235	0.011765356230479543
0.6981648087344892	0.011639456115469168
0.6981738115708283	0.011518236396824866
0.6981956381993802	0.011222679254241086
0.698217441869138	0.010916328306206466
0.6982253410350441	0.010805995315825559
0.6982326836094392	0.010699479584995536
0.6982539175609556	0.010389404273872707
0.6982750097900652	0.010068867638197768
0.6982813681125966	0.0099729061007124
0.6982872757943147	0.009880016780392908
0.6983076930414267	0.009556500767356937
0.6983278495164372	0.009222966869845764
0.6983328927148529	0.009140188243502767
0.6983381168755127	0.00905993520415671
0.6983530765889491	0.008800410004536421
0.6983569675162022	0.008723968497533846
0.6983616113121637	0.008649576691286326
0.6983765133733469	0.008378443781126885
0.6983799178446919	0.008307841496523319
0.6983835633944778	0.00823896375593261
0.6984194341189754	0.00753581542774763
0.6984224467592459	0.007475865591130268
0.6984252307115958	0.007417368901078844
0.6984582241263326	0.006694549864570007
0.6984604829690052	0.006644260237783292
0.6984625619804242	0.0065950587837545205
0.698492376198138	0.005854814423300672
0.6984940302369441	0.005813025126117616
0.6984955436619673	0.005772031170604458
0.698521913156914	0.005016601574459628
0.6985230925776679	0.004982159925013982
0.6985243908608839	0.004948321544695072
0.6985351934260157	0.004597986132101731
0.6985361435815823	0.004566849406533124
0.6985370387489164	0.00453617381532051
0.6985470710859749	0.004179833430752872
0.698547855810974	0.004151649308313951
0.6985485928514297	0.004123845658127678
0.6985578085654661	0.0037620568914041863
0.6985584507909706	0.0037365413592717334
0.6985590515601311	0.003711336807817059
0.6985674087495064	0.0033446555622467233
0.6985679291092978	0.0033215255109317054
0.6985684132797882	0.0032986470012435765
0.698573481832128	0.00305210628169994
0.6985737703197591	0.0030377166586826876
0.698574044206026	0.0030234198033002174
0.6985787056370175	0.002775088517488547
0.6985789527417173	0.002761560598802462
0.6985791864125924	0.0027481119875186477
0.6985834315531614	0.002498152883620347
0.6985836416998163	0.002485404538922209
0.6985838394365446	0.0024727234775330648
0.6985858011204067	0.0023473265089821033
0.69858765999055	0.0022212993124644947
0.6985878371640133	0.002209248479041956
0.69858800281754	0.0021972541974066423
0.6985897498273755	0.0020711704491019056
0.6985913913618692	0.0019445277359455004
0.6985915391074295	0.0019330924191617582
0.6985916760978436	0.0019217040716327516
0.6985932050013097	0.0017950143892216802
0.6985946260824952	0.0016678380855440766
0.6985947475063482	0.001656936359281505
0.6985948588223311	0.0016460730251352113
0.6985973645704886	0.0013912302922979847
0.6985974623402156	0.0013807802994012797
0.6985975505384951	0.0013703609832698277
0.6985996072465902	0.0011147042868032142
0.6985996835916404	0.001104624239521082
0.6985997507964484	0.0010945678718243118
0.698601354534215	0.0008382599992142609
0.698601411246393	0.0008284681796407456
0.6986014591489286	0.0008186936170195974
0.6986026068594479	0.0005618973592453336
0.6986026452934072	0.0005523121197606035
0.6986026751513043	0.0005427381455104657
0.698603364651038	0.00028561629617129825
0.6986033857247774	0.00027615605988025316
0.6986033983615784	0.0002667013843864058
0.6986035708329907	0.0001380780299402029
0.6986036283403937	9.416738827983107e-6
0.6986036325357613	5.551115123125783e-17
0.6986036230953157	-0.00001412640606211768
0.6986031057893416	-0.000399979683725335
0.6986029853574358	-0.0004142340898203173
0.6986030295183973	-0.00042850736807975576
0.698601479810165	-0.0008138114480391034
0.698601316736952	-0.000828468179640704
0.6986013228590632	-0.0008431637465683706
0.698598747377601	-0.0012273694361410181
0.6985986346646966	-0.0012427022694610768
0.6985985009280065	-0.0012580960832409976
0.6985949107215426	-0.0016406541997864704
0.698594747506348	-0.001656936359281408
0.6985945615461797	-0.0016733049172719117
0.6985899720819188	-0.0020536662932141986
0.6985897498273754	-0.002071170449101739
0.6985895025448426	-0.0020887907852853993
0.6985839337086499	-0.0024664062731349634
0.6985835188650208	-0.0024854045389221396
0.6985831860937566	-0.002504587791420626
0.6985762888695042	-0.0028996386287424986
0.6985684040082307	-0.0032910318484682677
0.6985679468469634	-0.0033138727185628575
0.6985674232102073	-0.003336956273230135
0.6985584929173997	-0.0037281068083831748
0.6985486303203781	-0.0041146073092498126
0.6985479272168215	-0.004142340898203534
0.6985473380670918	-0.004170394236921296
0.6985373252788819	-0.004526044126748313
0.6985364479754259	-0.00455657498802392
0.6985355163883655	-0.004587553433625199
0.6985247363062537	-0.0049371632536819865
0.6985236795658998	-0.0049708090778442515
0.6985225602015805	-0.005004993348271813
0.6985110636256475	-0.0053480142324330016
0.6985095610892395	-0.00538504316766468
0.6985084674221977	-0.005422714496650882
0.6984963095654158	-0.005758597639119109
0.6984945499849191	-0.005799277257485039
0.6984929436195988	-0.005840789731446722
0.6984784280298308	-0.006213511347305356
0.6984632167163702	-0.00657887746220065
0.698461195456089	-0.006627745437125757
0.6984589976956311	-0.00667765734894768
0.6984428525118399	-0.007041979526946143
0.6984261102311516	-0.007398164167885857
0.698423399461267	-0.007456213616766488
0.6984204646319191	-0.007515659989177068
0.6984028365845941	-0.007870447706586889
0.6983847176012061	-0.00821639032779456
0.6983811641780923	-0.00828468179640722
0.6983773282247115	-0.008354801661523456
0.6983583825540843	-0.008698915886227607
0.6983390579518124	-0.009033560674205826
0.6983344920409524	-0.00911314997604798
0.6983301471553912	-0.009194944128195381
0.6983152498528322	-0.009441903787302558
0.6983094929831435	-0.009527384065868297
0.6983045761917883	-0.009615505390609833
0.6982898121547202	-0.009849843679186093
0.6982833857411751	-0.009941618155688697
0.6982778464269339	-0.01003635338197334
0.6982633193159784	-0.010257522491472562
0.6982568150443185	-0.010355852245509056
0.6982499559088514	-0.010457488585274899
0.6982357737780635	-0.010664940828265704
0.6982285377507266	-0.010770086335329374
0.6982209026969739	-0.01087891148068025
0.6982071779916369	-0.01107209929594706
0.6981991552248135	-0.011184320425149732
0.6981906848622044	-0.011300622545517128
0.6981775344165332	-0.011478998503167831
0.6981686678917378	-0.01159855451497012
0.6981593004869727	-0.011722622254261086
0.6981468455217302	-0.01188563906084146
0.6981370761927804	-0.012012788604790478
0.6981267476652967	-0.012144911078520379
0.698115113785317	-0.012292021582136131
0.6981043805853525	-0.012427022694610795
0.698093024502842	-0.012567489487021244
0.6980823416944668	-0.012698146682467465
0.6980705815430057	-0.012841256784431154
0.6980581291169818	-0.012990357945592987
0.6980532683861377	-0.013048373829341445
0.6980485317454058	-0.013104014979491457
0.6980356795554403	-0.013255490874251569
0.6980220596368593	-0.013413516917152535
0.6980136864433868	-0.01350962709309722
0.6979986197268215	-0.013669724964071928
0.6979848142034485	-0.013836966861689684
0.6979778083026595	-0.013914983645400308
0.6979614540129545	-0.014083959053892287
0.6979463909696174	-0.014260708236251002
0.6979408998464448	-0.014320085260736026
0.6979243610608985	-0.014498193143712618
0.6979067881001908	-0.01468474149492456
0.697902963606908	-0.014724932565652604
0.6978838136727823	-0.014912427233533018
0.697866003772013	-0.015109067088824382
0.6978640021251321	-0.015129526188905368
0.6978433401707116	-0.015326661323353377
0.6978240361740131	-0.015533685466074434
0.6978240179510937	-0.015533866761449536
0.6978017652238018	-0.015740895413173722
0.6977828669626247	-0.015937918622296973
0.6977807356491323	-0.015958633657193022
0.6977590894346799	-0.016155129502994123
0.6977406932470404	-0.016341717423812185
0.6977362430074538	-0.016383876820720594
0.6977153134221993	-0.016569363592814496
0.6976893443923675	-0.01680971530827438
0.6976520886395104	-0.017148261648877797
0.6976244632837797	-0.017397831772455255
0.6975945537194452	-0.017661638096712992
0.6975773904767935	-0.017812065862275586
0.6975607961235581	-0.017954140789092785
0.6975292200843817	-0.01822629995209593
0.697494979603786	-0.018514744480273765
0.6974654774814821	-0.01875902372145004
0.6974256501443289	-0.019054768131736705
0.6973906082924926	-0.019369037861916405
0.6973661537099383	-0.019562915641274548
0.6973255769088555	-0.019883236311377422
0.6972814262356555	-0.02022452159437374
0.6972719294184643	-0.020297470401197726
0.6972628459440029	-0.020365821778141502
0.6972171887886884	-0.020711704491018196
0.6971674200886077	-0.021081198979594776
0.6971613558178018	-0.021125938580838485
0.6971555754565865	-0.0211677473957312
0.6971044313204852	-0.021540172670658886
0.6970485767142172	-0.021939073268176512
0.6970471239524306	-0.021949415418151014
0.6970457203114097	-0.021959282332447344
0.6970073798344353	-0.02222884951763457
0.6970069253570631	-0.02223223863842251
0.6969873207197593	-0.022368581995468664
0.6969866071428571	-0.022373514161886363
0.6969675029524947	-0.022505143193175633
0.696967008766136	-0.022508335327107692
0.6969665511755851	-0.022511681445141138
0.6969275448176823	-0.022778003561643
0.696925999226249	-0.02278787379682974
0.6968869548669152	-0.023050811818808747
0.6968844847032009	-0.023067453916861033
0.696881856702594	-0.02308495001209321
0.6968424652410646	-0.02334707568356635
0.6968045626377231	-0.023596328342040118
0.6967999408872714	-0.023626739093033686
0.696795019253274	-0.02365874882817108
0.6967569116926162	-0.023906444141073555
0.6967511858951219	-0.02394575083139215
0.6967207355116251	-0.02414172651696947
0.6967133777112643	-0.024186190823218406
0.6967064801812146	-0.024232968686683273
0.6966779732102347	-0.02441435560167561
0.6966693390007554	-0.024465979134722537
0.6966612291785141	-0.024520321465959297
0.6966347452044165	-0.02468694627572786
0.6966247956220101	-0.02474580907056123
0.6966154324340401	-0.024807809281303883
0.6965910519752526	-0.024959498578805375
0.6965797476393353	-0.02502568062543062
0.6965631708206063	-0.025131821176096913
0.6965306921829799	-0.025331151044750033
0.6965112296819762	-0.025445565981126003
0.6964915114659047	-0.025569696721761112
0.696464230958234	-0.02573442187571394
0.6964424479516813	-0.025865473092446536
0.6964185677092143	-0.026007996010187745
0.6963967694476187	-0.026137527702301766
0.6963707891386328	-0.026285617501553102
0.6963443370399954	-0.02644671986963991
0.6963283099132385	-0.02654046889766412
0.6962988670900769	-0.0267057836219584
0.6962575993453511	-0.02694303876879757
0.6962258109107444	-0.02712604328389355
0.6961905577219101	-0.02732592206681915
0.6961516209127082	-0.027546396461619174
0.6961154640530526	-0.027748060705789696
0.6960762974254674	-0.02796684312795887
0.6960327629340674	-0.02820644902545283
0.6959998407959941	-0.0283873832542946
0.6959705037149607	-0.02855261663108212
0.6959530794477913	-0.028646971847988312
0.6959222513887794	-0.02880801681056376
0.6958958458865713	-0.02895453537309739
0.6958707767823477	-0.029088358775550938
0.6958443810745026	-0.02922867353565696
0.695820202458661	-0.029356291533355977
0.6957871654370121	-0.02953017745550658
0.6957636757869802	-0.02964956408540241
0.6957435757864497	-0.029757885500368286
0.6957022429742364	-0.029972428692037673
0.6956826904094112	-0.030070477736585652
0.6956653554116338	-0.03015921657462975
0.6955280631983107	-0.030858361294831604
0.6955173266762594	-0.03091258488706196
0.6955074809491917	-0.030961642221873587
0.6953493266782332	-0.03174579723331848
0.6953474420803512	-0.03175506491201398
0.6953457770204244	-0.031763436170999235
0.6953125	-0.031925004234057586
0.6952604734374591	-0.03217647205460357
0.6951791644326292	-0.03256442040137876
0.6951721442272049	-0.03259799141489787
0.6951642362472676	-0.03263532941875487
0.695008499475053	-0.033364736164105804
0.6949920800074804	-0.033441311041071384
0.6949735391968369	-0.033526711308909815
0.6948339757677322	-0.03416441539820328
0.6948074785273259	-0.03428500489417789
0.6947774847128323	-0.034419860693759616
0.6946556132098343	-0.034963461386182296
0.6946183446067604	-0.03512907257666874
0.694577382201717	-0.03531434558120487
0.6945663033465199	-0.03536296316925247
0.6945220795672744	-0.035551246473126366
0.694474895528014	-0.03576211887946694
0.694474827432818	-0.03576241397012843
0.6944259457344012	-0.035973409547844976
0.6943822179191176	-0.03616106512858898
0.69437055046402	-0.03621105053766638
0.6943261566620731	-0.036395874101632586
0.694288591351247	-0.03655985484007701
0.6942649179941189	-0.03666013430459103
0.6942265001844579	-0.036818327719192606
0.6941569908610049	-0.037109975114043556
0.694125714646385	-0.03724087446008967
0.6940976942456942	-0.03735683316392381
0.6940238007882233	-0.03766351426325913
0.6939393217380857	-0.038010255480376634
0.6939207593689781	-0.03808624706609927
0.6939041790410211	-0.038153379613418775
0.6938165911663512	-0.03850907280446647
0.6937162036343715	-0.03891233354415473
0.6937112969768063	-0.038931991412669384
0.6937069273073626	-0.03894930969548073
0.6936383928571429	-0.03922176476136359
0.6936046618287904	-0.03935502062126289
0.6935050234028464	-0.039744472368371975
0.6934964256292439	-0.039778181882361055
0.6934865298950013	-0.03981657440679619
0.6933870585761472	-0.040201436414687916
0.693298910791636	-0.0405389407847082
0.6932765615372393	-0.040624784146673684
0.6932507727494703	-0.040722822272971554
0.6931649353992473	-0.041048225005182445
0.6930890948471431	-0.04133279830948229
0.6930521810679537	-0.04147175891550629
0.6930094772335211	-0.0416308973275194
0.6929382994682616	-0.04189538580136068
0.6928755971153213	-0.04212604849685485
0.6928232915442626	-0.04231910558487817
0.6927626261290949	-0.042540805250925975
0.6927071582593062	-0.04274291818660299
0.6926596716638349	-0.04291889821434115
0.6926383212198889	-0.04299604932519878
0.6925899005960685	-0.04316682352548548
0.6925495327160257	-0.043314964089542635
0.6925111832126537	-0.043452228079419966
0.692471519556623	-0.043590821518875944
0.6924384850817148	-0.04371088007034522
0.6923826455372768	-0.043908868604371654
0.6923526402346217	-0.04401486060991899
0.6923265315293877	-0.044106646613430486
0.6922527061111479	-0.04436597158713711
0.6922318214325159	-0.0444390596665849
0.6922136748394612	-0.044502264177448375
0.692170991174261	-0.04465119390663484
0.692121362865012	-0.04482353771039335
0.6921098805231501	-0.04486335127309779
0.6921000385432502	-0.04489775313978095
0.6920552456223893	-0.045052467788347136
0.692048489614682	-0.04507553175479788
0.6920427723671048	-0.04509542371548743
0.6919886355441286	-0.04528156045989422
0.6919868185855876	-0.04528773534045795
0.6919852819172271	-0.04529305729562248
0.6919642857142858	-0.04536492049913188
0.6919247405780904	-0.04549997249313087
0.6918693763995781	-0.045688171933495655
0.6918623092064372	-0.045712238790788215
0.6918540627594935	-0.045740192054534404
0.6917995972010439	-0.04592452823472626
0.6917525190184497	-0.04608312955461573
0.6917366047032537	-0.04613684081328731
0.6917180098780088	-0.04619931195449718
0.6916347687303315	-0.04647793988428113
0.6916097788020672	-0.04656153532713486
0.6915805403793092	-0.04665889921693443
0.6915161283831767	-0.04687260339228244
0.6914810560615317	-0.04698638628965514
0.6914416522597178	-0.04711895450288814
0.691396600836977	-0.047267120550395905
0.6913517829421791	-0.04741128264665502
0.6913013435296865	-0.0475794784687389
0.6912761889637953	-0.047661491832389144
0.6912213900815708	-0.04783627135835716
0.691158174082346	-0.04804094622653739
0.6910898786940332	-0.048261352324605614
0.6910310555273738	-0.04844952348188543
0.6909572500140857	-0.04868652544357879
0.6908699232001424	-0.04896451253442634
0.6908381741906103	-0.04906538282489746
0.6908095609800481	-0.04915577865868295
0.6907459943249217	-0.04935674461914036
0.6906745774177591	-0.04958127204849777
0.6906532764554625	-0.049648195160989436
0.6906341055095063	-0.049708090778443445
0.6905600207161872	-0.04993973442834802
0.69047668350817	-0.05019887222652811
0.6904662272452227	-0.050231362398430984
0.6904568293905144	-0.050260402898203896
0.6903718961848844	-0.050523079047762445
0.6902901785714287	-0.05077443198853966
0.6902776555259325	-0.050812715017964485
0.6902761371543746	-0.05081734748420211
0.6901809137861038	-0.05110689509305048
0.6900561204443825	-0.05148380037871411
0.6900115301318321	-0.05161801784738669
0.6898895865233184	-0.05198341980800304
0.6897864431833741	-0.052290025952749536
0.6896887083121618	-0.052579615501661014
0.6895933983144843	-0.05286074637110125
0.6895130303334877	-0.05309594342060718
0.6893595066981468	-0.05354384413877972
0.6892923538836845	-0.05373887400307353
0.6892359030030132	-0.053901554523269446
0.6890238974869425	-0.05451071522444287
0.6889864583052074	-0.05461780186687927
0.6889550825549143	-0.05470686102272392
0.6888316930180214	-0.055057565608190494
0.6886818529890897	-0.0554802401775908
0.6886757170074445	-0.05549752906706626
0.6886705906087773	-0.05551186470212397
0.6886160714285715	-0.055663916986556226
0.6883576270720897	-0.056378468478079424
0.6883311551255643	-0.05645333371859625
0.6880870509529827	-0.05712067152178326
0.6880359597778282	-0.05725999800027196
0.6879734111089953	-0.05742933304414204
0.6877896280756906	-0.05792460867595709
0.6877085951949382	-0.0581424673313569
0.6876407651421517	-0.05832656475795589
0.687610391797184	-0.05840750786477939
0.6875430929987493	-0.058584002203326165
0.6874895365880119	-0.05872832572685596
0.6874254113086145	-0.05889802662236436
0.6873763787113988	-0.0590257370184835
0.6873374084032638	-0.059130012495474095
0.6872387768225928	-0.0593892274770023
0.6872084532461741	-0.05946767162617566
0.687184383461501	-0.0595316253008203
0.6870504849436805	-0.059881111828948584
0.68703931753996	-0.05990980587185668
0.6869419642857142	-0.060162584412655894
0.6868753098500366	-0.06033460151863557
0.6868684958111309	-0.060352218239140734
0.6868600607140163	-0.06037387554752386
0.6866958220107258	-0.060794936119002815
0.6866678626054467	-0.060867370801430225
0.6865620594827874	-0.06113723324343986
0.6865226158357174	-0.061237741817899316
0.6864738336941512	-0.06136162106565563
0.6864040461587413	-0.061538434613949755
0.6863477973109613	-0.06168081348552745
0.6862781280598954	-0.06185656279877566
0.6862451497329712	-0.06193956314745702
0.6861717676341148	-0.06212408494143712
0.6861049107142856	-0.062291630638269466
0.6860853051985928	-0.0623406134822842
0.6860806492172591	-0.06235223579070696
0.6859941677845206	-0.06256761540867786
0.685981061738089	-0.0626004220198362
0.6859242489693826	-0.06274156387820613
0.6859048038824155	-0.062789473674427
0.6858808133419216	-0.06284888080654147
0.6858151368802632	-0.06301138193871722
0.6857620006771836	-0.06314241595442985
0.6856792848192057	-0.06334622385838995
0.6856348941415994	-0.06345534836959096
0.6855990343681858	-0.0635432088096261
0.6854760603147524	-0.06384426632131901
0.685453440715592	-0.063899514512083
0.6854351960792817	-0.06394392974513186
0.685271136504214	-0.06434300956626625
0.685270777774213	-0.06434388017286793
0.6852704888711916	-0.06434457901339097
0.685267857142857	-0.0643509517941177
0.6851787030271731	-0.06456618561206076
0.6851043461799039	-0.06474510988499158
0.6850863158182477	-0.06478854259409741
0.6850637276389819	-0.06484277763049665
0.6849936258342293	-0.06501094952107164
0.6849373275713262	-0.06514556851215164
0.6849006332298214	-0.06523340636746397
0.6848545942922554	-0.06534325685890921
0.684769445342411	-0.06554595590910672
0.6847128373213418	-0.065678618748231
0.6846437457876431	-0.06584444340651252
0.6846007026146006	-0.06594627233330926
0.684524429530853	-0.06612393206335315
0.6844311788362147	-0.0663463386296386
0.6844311025268743	-0.06634651804365765
0.6844308035714285	-0.06634722047599802
0.6843360228325912	-0.06656924519830451
0.6842600510614099	-0.06674664404638787
0.6842160678910464	-0.0668492829781008
0.6841448861407593	-0.06701500866540522
0.6840881435087752	-0.06714669944023832
0.683999224525365	-0.06735294176474127
0.683951955657335	-0.06746106803137984
0.6839153840999038	-0.06754668457417054
0.6837806469203291	-0.06785731573963759
0.6837587186819839	-0.06790717795541057
0.68359375	-0.06828582350055575
0.6835671829106743	-0.06834643360376359
0.6835601390882712	-0.06836248572674151
0.683367160182246	-0.06880023653654475
0.683337294919747	-0.0688686192027653
0.6832145596109701	-0.06914581790383198
0.6831697188518128	-0.06924703999930074
0.6831126364051545	-0.06937550090249688
0.6830369634455813	-0.06954540410881027
0.6829707025739613	-0.06969410326100417
0.6828862246772192	-0.0698831056152252
0.6828585308326346	-0.06994492132475676
0.6827691376605184	-0.07014158693854895
0.6826789913721152	-0.07034434724945413
0.6826696370514118	-0.0703651173273026
0.6826577726998169	-0.0703915517126528
0.6825888769790769	-0.07054403178449592
0.68256844532778	-0.07058892667760669
0.6825426989199408	-0.07064612438455455
0.6824984863079073	-0.0707436935325016
0.6824671888339979	-0.0708127467122147
0.6824271836966325	-0.07090087910465936
0.6824078882474472	-0.0709433381753268
0.6823651582706833	-0.07103669443518063
0.6823166948014936	-0.07114293371158416
0.6821942894646691	-0.0714111571569917
0.6821606677156677	-0.07148466071842527
0.6821343039964815	-0.07154212446135144
0.6820579716260833	-0.07170871822475441
0.6819599387206873	-0.07192203586475682
0.6819549752650457	-0.07193282526302763
0.6819510893211077	-0.07194124725943653
0.6819196428571429	-0.07200949044839738
0.68185145627319	-0.07215701851302753
0.681841874862799	-0.072177841624048
0.6817666480533421	-0.07234026888988629
0.6817475207030923	-0.07238128048061607
0.6817230617860452	-0.07243395635599179
0.6815810030939858	-0.07273919124152703
0.681538124714548	-0.07283005595053742
0.6814842457558179	-0.07294667651676828
0.6813946758357508	-0.07313805731810455
0.681328773794892	-0.07327882398602023
0.6812436420707982	-0.07346013389395589
0.6812075342129843	-0.07353685622702771
0.6811162883022557	-0.07372810909194699
0.6810193572956725	-0.07393556974629592
0.6810009358258589	-0.07397445835224037
0.6809046483304949	-0.07417725472310085
0.6808299242656896	-0.07433417966313709
0.6807558119716504	-0.07448977981578361
0.6806896534653162	-0.07462695376814554
0.6806396831160445	-0.07473272292739191
0.6805088849363045	-0.07500584489869477
0.6804749165067818	-0.07507661026962725
0.6804486373364549	-0.07513119982688746
0.6802601516279692	-0.07552265487603216
0.6802582344293466	-0.07552658763251509
0.6802567904359633	-0.07552961065104474
0.6802455357142858	-0.0755528594208031
0.6800634972156718	-0.07592790218475542
0.6800393891720482	-0.07597692182753886
0.6800087054242541	-0.07604058363256797
0.6798693655624438	-0.07632612456568305
0.6798199592030967	-0.07642735247497132
0.6797553845857691	-0.0765592854754531
0.6796744392441758	-0.07672428140374274
0.6795989971814252	-0.07687803584556108
0.6795002420563949	-0.07707873857099906
0.6794787218353561	-0.07712237299375359
0.6794084821428571	-0.07726477172652092
0.6793767383879737	-0.07732893312801828
0.6792817638053169	-0.07752036225905073
0.6792426423586642	-0.07759920498569661
0.6791517058857683	-0.07778028795376002
0.6790837658657563	-0.07791826575405619
0.6789828572404875	-0.0781205726525961
0.6789268026777716	-0.07823162145148851
0.6788849834580871	-0.07831610454722256
0.6787212350923079	-0.07864269789790036
0.6787007105065312	-0.07868315107728815
0.678685420223071	-0.0787138789388348
0.678587245144428	-0.07890898505287089
0.6785714285714286	-0.07894033141815232
0.6784811606788639	-0.07911871115568928
0.6784682466111142	-0.07914424206964492
0.678450960417819	-0.07917832743075949
0.6783480968363443	-0.07938108847375787
0.6782708560896226	-0.07953294524550963
0.6782276032195953	-0.07961801995669615
0.6781456195816588	-0.0797787861803766
0.6780371636305663	-0.07999124476496221
0.6779558252483144	-0.08015027576065231
0.6779266623485793	-0.08020747580200115
0.6778450202207347	-0.0803665713921447
0.6778280182484395	-0.0803995581802951
0.6778156535073726	-0.0804237487018189
0.677734375	-0.08058173688908497
0.6776996907191506	-0.08064901233010782
0.6775925151111306	-0.08085638693637306
0.6775406644890476	-0.08095652534558404
0.6774411749156505	-0.08114853451635134
0.677368149290277	-0.08128912640720302
0.6772333355521767	-0.08154819587983653
0.6771810587634606	-0.08164858468073594
0.6771427612828889	-0.08172195018655734
0.6769234277576308	-0.08214135531826197
0.6769193417172608	-0.0821491630031706
0.6769163540939415	-0.08215485802658987
0.6768973214285713	-0.08219107282773697
0.676688237077755	-0.08258790689079626
0.6766547458523109	-0.08265069108947966
0.6766095286857601	-0.08273681912172527
0.6764590394952108	-0.0830210448786137
0.6763884237873625	-0.08315278867409383
0.6762928881495257	-0.08333386571037693
0.6762288277511895	-0.08345426651305995
0.6761218567420801	-0.08365496708125753
0.6760602678571427	-0.0837702475568613
0.6759973960018105	-0.08388758877185218
0.6759731982011452	-0.08393267287795195
0.6758509490693573	-0.08415857752409048
0.6757643903786212	-0.08432104084156841
0.6756497196013984	-0.0845336674244132
0.6755804240495824	-0.08466206172419062
0.6755303758269287	-0.08475457612630508
0.6753235804579527	-0.08513619803649525
0.6753070308591512	-0.08516649217520533
0.6752232142857142	-0.0853206938522519
0.6750587849712437	-0.08562194046415676
0.6750313085355821	-0.08567169104087377
0.6749930867451022	-0.08574124276039535
0.6747533717888147	-0.08617762047673061
0.674581083752519	-0.08648980877625795
0.6744738125367435	-0.08668408520051543
0.6743224994535573	-0.08695687469332461
0.674192630535038	-0.08719108529283634
0.6740996608428625	-0.0873579840482535
0.6739098255717542	-0.08769862082361674
0.673641005410624	-0.08817880364210402
0.6736142685986171	-0.08822648670544819
0.6733327170845698	-0.0887174854263589
0.6731220800083675	-0.08909554991581359
0.6729425903647037	-0.08941050193651293
0.6727568195682712	-0.08973595051231999
0.6726255048127028	-0.08996497492729572
0.67246384613322	-0.09024684076876446
0.6722320632997293	-0.09064919310838318
0.6721692387377705	-0.09075827009233797
0.6721250090341911	-0.09083472330300102
0.671875	-0.0912667776800831
0.6718729832580185	-0.09127024314272048
0.6718725489401053	-0.09127099291050995
0.671619333185441	-0.09170489892369868
0.6715730043531122	-0.0917834446048259
0.6715066277993926	-0.09189649166942293
0.6711072120660191	-0.09257560614136168
0.6709681138073381	-0.09281147490985685
0.6707661486297246	-0.09315247569700087
0.6705916531537225	-0.09344659690340204
0.6703566473141092	-0.09384167471490679
0.6702008928571429	-0.09410240285394719
0.6700713834494589	-0.0943179762050153
0.6700122021022131	-0.09441623510725485
0.6697353415122118	-0.09487512064996155
0.6695446236679412	-0.09518989079917853
0.669240820451232	-0.09569006069073747
0.669104282471068	-0.09591178431947595
0.6690140518306369	-0.09606211980640386
0.6685267857142857	-0.09685765975931046
0.6684793785839909	-0.09693468709217024
0.6684702927295533	-0.09694941486936068
0.6684568120992992	-0.09697117630341352
0.6679376061645543	-0.09780783990783974
0.6678235165113995	-0.09799126386251944
0.6676535448868407	-0.09826341102439837
0.6673920816609767	-0.0986813021901934
0.6671700943063288	-0.09903530546272707
0.6668526785714284	-0.09953942843606953
0.6668427706264322	-0.09955507678035738
0.6668378605221948	-0.09956281479154111
0.6665076085994837	-0.1000823372430428
0.6662860521859192	-0.10042946232306856
0.6661727384528737	-0.10060704982959967
0.6660016904809744	-0.10087404596956884
0.6658361994365168	-0.10113231300038371
0.6657256455802649	-0.10130415206051355
0.6654979923522302	-0.10165812649086395
0.6651785714285713	-0.10215281199467705
0.665161468466009	-0.10217915278426662
0.6651579733303804	-0.10218453776570977
0.6651526491885511	-0.10219270836794324
0.6645898810815862	-0.10305476469680191
0.6644683838238628	-0.10324051148090385
0.6642825233011332	-0.10352354396291355
0.6640146735142584	-0.10393067519699067
0.6637671309703486	-0.10430033310268531
0.6634354081029076	-0.10480692038251363
0.6633983739220969	-0.10486247602454471
0.6630616706861291	-0.10536154281660985
0.6628490395910643	-0.10568375142189107
0.6624932017724836	-0.10621354558842763
0.6623495053669257	-0.10642496461839321
0.661830357142857	-0.1071944983546622
0.6616639799681949	-0.1074384298514967
0.6615708218438856	-0.10757455006813954
0.6608919460605951	-0.10856277083931459
0.6606307712262849	-0.10894575672490395
0.6604589802441708	-0.10919475291292655
0.6601493269393772	-0.10963623979012133
0.6596648791438668	-0.11033188295833679
0.6593999596513735	-0.11071193505859103
0.6592332736506541	-0.1109527838481672
0.6586921581410115	-0.1117219518708225
0.6586438573888894	-0.11178985229239188
0.6584821428571428	-0.11201877925205966
0.6579884592467576	-0.11271239076904602
0.6578724697406111	-0.11287281239568003
0.6575973259981235	-0.11325550014741109
0.6568303129358863	-0.11432125921334135
0.6564235980074826	-0.11488092091018075
0.6557761146503192	-0.11577367868940602
0.6556225380313312	-0.11598554514970172
0.6551339285714284	-0.11665069612803625
0.654809855698535	-0.11709016938922268
0.6547038596453617	-0.11723205533792821
0.6544956469799754	-0.11751132601624453
0.6536103125619296	-0.11869745655058694
0.6531618851243424	-0.11929941786826453
0.652866489381431	-0.11969091548784772
0.6525046962521349	-0.12016683957529664
0.6523264150716748	-0.12040404210778549
0.6517857142857142	-0.121114444492909
0.6514845326270112	-0.1215086663473065
0.6513813515360716	-0.12164207145722442
0.6511714325671787	-0.12191398716508328
0.650235579446596	-0.12312470245348178
0.6497728113233946	-0.12371791482634836
0.6490777378749089	-0.12461131534619849
0.6489133689092031	-0.12482253906586935
0.6484375	-0.12542681117256532
0.6480420129131794	-0.12592716330539022
0.6479002794988568	-0.12610440010593274
0.6476066729464703	-0.12647536698882494
0.6472240659478882	-0.12695579619263975
0.6468608851068078	-0.12740581650859736
0.6464594981329176	-0.12791038535336244
0.6462004670250697	-0.12823169044533048
0.6458648904079639	-0.12864502597930166
0.6450892857142856	-0.12960420459901034
0.6449113185636663	-0.12982270511009003
0.644856257304883	-0.12988944744006903
0.6447527509839598	-0.13001540347759405
0.6438263630284273	-0.13114263686095873
0.6433324233736855	-0.13174009163021655
0.6427872836972043	-0.13239961413459303
0.6417410714285713	-0.13365791479525296
0.6417394936511952	-0.13365979324780652
0.6417389921985638	-0.13366039044204037
0.6417380108049136	-0.13366155246991446
0.6406650662338278	-0.13493173822513116
0.6401095091947537	-0.1355856073112883
0.6385361154545192	-0.13743119184915847
0.6384893532983982	-0.1374859234765195
0.6384654459589671	-0.1375137437710687
0.638392857142857	-0.1375982627295852
0.6373718534193507	-0.1387752408390084
0.6367850266252135	-0.13944787743169132
0.6362434590729285	-0.14006905100411976
0.6351371458596256	-0.1413308665062447
0.6350901011353436	-0.14138440398749638
0.6339240250828032	-0.14268250581952005
0.6333581528660497	-0.14332703771806338
0.6316964285714286	-0.14517825835227563
0.6315801747833786	-0.14530602975116794
0.6298146532114446	-0.14722543628790047
0.6291269475623629	-0.14797465996504702
0.6276061376101758	-0.14961391595633802
0.6266354491510684	-0.15065907295179018
0.6261946437815383	-0.15113645569755635
0.625	-0.1524043482666151
0.6243402061618369	-0.15309929493081773
0.6240772399479054	-0.1533709970054213
0.6234969745332237	-0.15398219678261646
0.6227749609854165	-0.15473651597759985
0.6224570941752059	-0.15506686420792645
0.6214277229012747	-0.15612057577905616
0.62035003780667	-0.15724016442969746
0.6183035714285715	-0.15932964756624027
0.6179941857062229	-0.1596437203150771
0.617823849426851	-0.1598160366299437
0.6172209789400317	-0.16042181912251263
0.6159581731188374	-0.16169005281135923
0.6155966047410387	-0.16205071793921236
0.6149553571428571	-0.16269161478703434
0.6140611575620176	-0.16357699308115645
0.6131626370020355	-0.1644607166938703
0.6121307053307841	-0.16547772240307773
0.6116071428571429	-0.1659902972644549
0.6106967533592838	-0.16687334782790267
0.6101600585308598	-0.16739502768575154
0.6082589285714285	-0.16923091220226844
0.6081985931569656	-0.16928864108769998
0.6080104635928497	-0.16946810212093116
0.6061062579604664	-0.17127603534376326
0.6049107142857142	-0.1724102157410521
0.6030788590902708	-0.17412940659458184
0.6019244222766925	-0.17520984379261492
0.6015625	-0.17554641077938138
0.6004737753558091	-0.1765535187586741
0.5997640832277137	-0.17720537684032792
0.5982142857142856	-0.17862819605913172
0.5978279939287287	-0.17898098761187922
0.5975703118620542	-0.179214697143066
0.5962764928018107	-0.18038756499337688
0.5951451668380062	-0.18141151193992372
0.5948660714285713	-0.18166349524769956
0.5930509294733199	-0.18328770750689838
0.59242402758535	-0.18384519620182618
0.5915178571428571	-0.1846490994795132
0.589669134964055	-0.1862816643946528
0.5883413234637532	-0.18743916476979772
0.5868802156821422	-0.1887209390591463
0.5848214285714284	-0.1905039428742311
0.5840570056599906	-0.19116304197622655
0.583482773564526	-0.19165204545754688
0.5811992502911767	-0.1936079941454774
0.5794563582999963	-0.19508252527839792
0.5784412004811482	-0.19594040363432264
0.5783034966937204	-0.19605608035580485
0.5781249999999998	-0.19620651967361447
0.575835134727849	-0.1981197512768387
0.575368415321729	-0.19850741026630578
0.5747767857142855	-0.19900047319596964
0.5731810316390518	-0.20031890918262688
0.5724030236885382	-0.20096124012501554
0.5714285714285713	-0.20176111825226184
0.5702324958935163	-0.20273813971702434
0.5691415757748566	-0.20362811651651744
0.5680803571428571	-0.20448872610253277
0.5667385275522225	-0.2055718298671619
0.5657019584253765	-0.20640475471059697
0.5647321428571428	-0.20718469148585805
0.5631321651771052	-0.20846114063931376
0.5622156217374485	-0.2091890995968563
0.5613839285714284	-0.20985026411974228
0.5594075522120407	-0.21140897027712646
0.558677870628922	-0.21198192566299356
0.5580357142857142	-0.21248664522787267
0.5555585310239857	-0.21441836601868186
0.5550903707781567	-0.21478295814333748
0.5546875	-0.2150949911157827
0.5515786268393089	-0.21749253204595032
0.5514481568549434	-0.2175930161049547
0.5513392857142856	-0.2176764165323524
0.5502437984419206	-0.21851451785933598
0.5496070577418972	-0.21900134293548199
0.5479910714285713	-0.2202303108394022
0.5477518604702789	-0.22041199535905118
0.5474491301483332	-0.2206407271650306
0.5446428571428571	-0.22275829125979166
0.5440021078642785	-0.22323979260279847
0.5431657646281086	-0.22386506760695662
0.5412946428571429	-0.22526214970106787
0.5401999029675627	-0.2260762422305926
0.5387259975440599	-0.22716680675029027
0.5379464285714286	-0.22774286594780724
0.53634531916179	-0.22892133213759944
0.5358238974279727	-0.22930322752280163
0.5345982142857142	-0.23020002056391953
0.5343965384390159	-0.2303474218270876
0.5341103028094416	-0.23055560750197893
0.5322815282457274	-0.23188601128363928
0.53125	-0.23263229228600746
0.530128117828307	-0.23344440188077958
0.5280726086427346	-0.2349242715320369
0.5279620571369641	-0.23500383585492765
0.5279017857142856	-0.23504697748131387
0.5277019105508246	-0.23519014664004506
0.525778845414082	-0.23656468442231518
0.5249314720203312	-0.23716912117417127
0.5245535714285713	-0.23743805505641455
0.5235824267038303	-0.2381266222836617
0.5228794642857142	-0.23862545579388442
0.5217031066272892	-0.2394571378627706
0.5213735715568621	-0.23968958588502037
0.5212053571428571	-0.23980834266815754
0.5206909022922315	-0.2401702067062559
0.5191484075147005	-0.2412538946213834
0.5178571428571427	-0.2421562910793476
0.5149633490991472	-0.24417323315343953
0.5146568467703919	-0.24438591290658712
0.5145089285714284	-0.24448873918314493
0.5140915590526106	-0.24477677762893568
0.5111607142857142	-0.2467981260746364
0.5101074468621076	-0.24752270168563212
0.5078160124950823	-0.24909102777770847
0.5078124999999998	-0.24909342681194152
0.5078095747432316	-0.24909541999420798
0.5055011021795561	-0.2506641871904992
0.5044642857142855	-0.2513675937637974
0.5040639955314654	-0.2516381847879362
0.5031768114129466	-0.2522366717612971
0.5018126448608494	-0.25315544253779987
0.5011160714285713	-0.2536233048982358
0.5008378798630171	-0.25381036388355077
0.5001793395704447	-0.25425098107889765
0.4977678571428569	-0.2558612710128294
0.4961167915265188	-0.2569613132854883
0.4960389898339823	-0.2570128956846368
0.49441964285714257	-0.2580834049903331
0.4919995680320511	-0.2596796984922428
0.4913348987322941	-0.2601172777545737
0.49107142857142844	-0.260289883461007
0.4904762472077201	-0.26067899545377227
0.4864875674461768	-0.2632786394995035
0.4843749999999998	-0.26465159822287415
0.48316490536321965	-0.2654325029659721
0.4815917887334196	-0.266443997120835
0.47983959694782063	-0.2675676922548437
0.4776785714285713	-0.26894905222914267
0.47662971531719556	-0.26961482263715103
0.4735010098619701	-0.2715956712674305
0.4716121868354324	-0.2727902220101838
0.4709821428571428	-0.27318770964221034
0.4697416939022284	-0.2739676027214496
0.4690842656653784	-0.274379501733588
0.4676339285714284	-0.27528398641237156
0.46653489136157245	-0.27597055088164174
0.4648730390725344	-0.27700398112800084
0.4642857142857142	-0.277367910604259
0.4639150655520674	-0.27759798136425623
0.4610254840719563	-0.2793828509514419
0.4609375	-0.279436999260277
0.46086457509288514	-0.27948196208873427
0.4600343943622871	-0.279991340881845
0.4575892857142856	-0.2814907534133073
0.45467865277457076	-0.2832639352348697
0.45373611220543086	-0.28383589745440235
0.4508928571428571	-0.2855566019983391
0.4483866749630094	-0.2870634030003121
0.4475446428571429	-0.28756947003868155
0.44660954660542884	-0.2881278075428435
0.4441964285714285	-0.2895691362902727
0.4419860011324107	-0.2908808009588549
0.4408482142857142	-0.29155572377956707
0.4396313606680039	-0.29227285985163115
0.4375	-0.29352935262721225
0.4361857580318833	-0.29430234173991804
0.4354803918226877	-0.2947155087822889
0.4341517857142858	-0.2954901401283486
0.4327815777675743	-0.2962908261124634
0.4322645301745892	-0.2965916083113797
0.4310444312723601	-0.2973008817804648
0.4308035714285715	-0.29744070687099006
0.42940727344764035	-0.29824854467066136
0.4287391768936101	-0.29863482900933447
0.42745535714285704	-0.299372911378761
0.4265331711340227	-0.29990548102994274
0.42474099697983303	-0.30093506450631763
0.4241071428571429	-0.3012971255210019
0.4236416365832551	-0.30156241738922407
0.4207589285714285	-0.3032095762259907
0.4206242767692745	-0.303285989109266
0.4178153343732909	-0.3048762901077871
0.4174107142857142	-0.30510382202337066
0.41687132579030384	-0.3054101462672551
0.41191646713175684	-0.30819016282635
0.4107142857142857	-0.3088638971682573
0.4091587386177274	-0.30972975517195295
0.40595489964169706	-0.3115040355449129
0.40401785714285704	-0.3125755360390494
0.401584560159127	-0.3139123749767555
0.39992773605516363	-0.31481790826347583
0.3973214285714284	-0.31624074349824244
0.396891612435769	-0.3164748446227573
0.39414141791355134	-0.3179653025652208
0.3939732142857142	-0.31805588476867686
0.39383293572494066	-0.31813178098203876
0.3922368906064093	-0.3189910383623075
0.39062499999999983	-0.3198581111165778
0.3904713562802854	-0.31994078518635405
0.3876563375730528	-0.32144565370060174
0.3872767857142855	-0.3216484543101622
0.386833266216725	-0.32188462415998575
0.38453969625814377	-0.3231025900598831
0.3839285714285713	-0.3234255089064224
0.38322464817015156	-0.32379929340171876
0.38140426103547875	-0.3247595264191645
0.38058035714285715	-0.3251919841040297
0.3796497334613591	-0.3256806049900681
0.3772321428571427	-0.3269372016530319
0.3750667849871173	-0.32807339913772743
0.3725760289653579	-0.32936788403424944
0.3705357142857142	-0.33042224862537634
0.3686553255653199	-0.33138727185629024
0.36560990647943153	-0.3329486845027566
0.36383928571428564	-0.33385124508834485
0.3621603283899181	-0.3347011445748532
0.35874701982190493	-0.33642730799986376
0.3571428571428571	-0.33722729373074434
0.3552463016507076	-0.3381714425539769
0.3504464285714286	-0.3405599699552685
0.3470179820956871	-0.342243384905138
0.34375	-0.3438488445265245
0.3390301453809389	-0.3461366740178987
0.3370535714285715	-0.34709445065455097
0.3357158337536322	-0.34773405075946723
0.3303571428571429	-0.3502972975492723
0.32911032054234896	-0.3508857371272246
0.32463392761389587	-0.35298856809489015
0.3236607142857143	-0.3534431814688962
0.3225825464686414	-0.353943142983696
0.3182770978676807	-0.35593831550616817
0.3169642857142858	-0.35653531845690334
0.31547418615107475	-0.35722304014447026
0.31198978178953307	-0.35881352883821394
0.3102678571428571	-0.3595846041344299
0.30826541711237776	-0.3604946557335054
0.3057698812802691	-0.3616164577189807
0.3035714285714285	-0.3625856609018478
0.30095205477883347	-0.36375764461297844
0.29961539480497484	-0.36434924823809384
0.296875	-0.365553143176072
0.29352970205485995	-0.367011644116558
0.29352441172237487	-0.36701394902702633
0.2935024759896018	-0.3670234337746331
0.2901785714285713	-0.36845712580264356
0.2897668776701743	-0.36863438401123244
0.287503215486861	-0.3696038228281926
0.2868303571428571	-0.3698890849252413
0.2859742769414631	-0.370254667994444
0.2845153561263235	-0.3708743787346583
0.2834821428571427	-0.37130880935457755
0.28154791316143574	-0.3721230437340075
0.2782834027500416	-0.37348652022066453
0.2767857142857142	-0.3741115017484831
0.27564859851356394	-0.37458223342422425
0.27047126661580634	-0.37670837093040976
0.2700892857142856	-0.37686356736571597
0.2680151141310872	-0.3777033144097115
0.2640288863856266	-0.3793087738939513
0.2633928571428571	-0.37955956220308995
0.2624852422063918	-0.37991587957694306
0.2566964285714285	-0.38219938908408535
0.2526625273283837	-0.38376366364562847
0.25	-0.38478897188784145
0.24518316627910264	-0.38661848383233866
0.2423901485223659	-0.3876732137539021
0.2366071428571429	-0.38976836265049275
0.23257883626978665	-0.39126997161751564
0.22581920130045202	-0.39367592890229003
0.22321428571428573	-0.3946011965015819
0.22153346304848395	-0.39518707610658577
0.21651785714285707	-0.39692067863305114
0.2142036738945865	-0.3977053256920358
0.2106797817913781	-0.398882833781395
0.20982142857142852	-0.3991673131238995
0.2083782030560692	-0.3996359042380777
0.20003483484670434	-0.4023375658332606
0.19642857142857145	-0.40348011647696336
0.19006858331333515	-0.40545259418646623
0.18954340739763237	-0.40561502884090317
0.18889689877393184	-0.4058104345295787
0.18303571428571425	-0.40754929917992105
0.18051094384077443	-0.4082944895096072
0.17925209170001433	-0.4086614227014058
0.17786369632230692	-0.4090612052552248
0.17633928571428564	-0.40949574176629083
0.17417520062197284	-0.4101052146044291
0.17064809231645528	-0.4110860379012502
0.1696428571428571	-0.411365075020852
0.1691361341011815	-0.411505330470832
0.16763593706958463	-0.4119133849685536
0.1662946428571428	-0.4122756112709184
0.16543611481054182	-0.4125063432612513
0.16426589918439832	-0.41281932449513187
0.16294642857142855	-0.41316678506762555
0.15984846880404208	-0.4139785744052715
0.15959821428571425	-0.4140442726170446
0.15949203330941136	-0.4140717833316636
0.15923328478623572	-0.41413852702741905
0.15625	-0.41489988073623985
0.15476537827819276	-0.41527362166624415
0.1512911299665161	-0.41613578194235223
0.15007837339391406	-0.41643294624380767
0.14955357142857145	-0.4165597280722084
0.14864791059491456	-0.4167715574794054
0.14285714285714285	-0.41814197233760864
0.13981489670441533	-0.41885159733032046
0.1387762289704768	-0.4190840348091088
0.1361607142857142	-0.41966156479496464
0.13250527952798835	-0.4204615578424851
0.13037202707939044	-0.420918290054014
0.12946428571428564	-0.4211041331853968
0.1271590026259113	-0.4215861864079722
0.12570779007669275	-0.42188559007407367
0.1227678571428571	-0.42246450273972747
0.12108695866110875	-0.42280276963932434
0.11742778910360435	-0.4235044835888774
0.11650022241721736	-0.42368057949146554
0.11607142857142855	-0.42375797031677903
0.11487604721869044	-0.4239785211915408
0.11195554939027824	-0.4245098189243459
0.109375	-0.42495503082941805
0.10357292470502594	-0.42594236636516924
0.10297659234308448	-0.426040831544657
0.10267857142857134	-0.4260872452224967
0.10174287669563636	-0.4262306068533967
0.09598214285714274	-0.4271169785073433
0.0941605370673344	-0.42738374140177904
0.08928571428571419	-0.42803356727510505
0.08548268946883392	-0.4285670627795729
0.07876805174396617	-0.4293806010901006
0.0769390022357368	-0.42959546911120644
0.0758928571428571	-0.4297086496929251
0.07334611582524536	-0.429963246678732
0.06919642857142855	-0.4303859152093885
0.06750790773395637	-0.4305439408542291
0.0636325047021869	-0.43088872846531917
0.0628466810191673	-0.4309554527734594
0.062499999999999944	-0.43098092905897517
0.061580586266539616	-0.4310524376663608
0.05824043507989435	-0.43130347836160077
0.05626548312618557	-0.43144143241927574
0.055803571428571286	-0.43147189075275494
0.05367605623548821	-0.43160315999275906
0.05245535714285704	-0.4316757690325091
0.049239666503011315	-0.43185342582225816
0.0491505186388434	-0.43185799161421606
0.04910714285714274	-0.43186011841288907
0.04897913807901716	-0.4318658470280651
0.044673262313257356	-0.4320570728259878
0.04251488268119258	-0.43214127539031394
0.04241071428571419	-0.43214490854993065
0.040234793008335545	-0.43221136664411636
0.03606440936458555	-0.43231600121263725
0.03571428571428564	-0.43232270655055494
0.035190157687280954	-0.43233070171925264
0.031764464384679336	-0.43237621728296977
0.029017857142857095	-0.43238293236978004
0.02773474738102788	-0.43239089005544584
0.0258283945657537	-0.432381828051001
0.0237364015895683	-0.4323667510183423
0.022321428571428548	-0.4323411155410711
0.016129793613961052	-0.43221058171911114
0.015834553601669632	-0.43220113442602964
0.015625	-0.43219414438309794
0.014328054890686892	-0.43213947908332195
0.008928571428571341	-0.43191309583090254
0.008066980401992996	-0.4318693958655911
0.0065419722130472535	-0.43178767034141347
0.002232142857142738	-0.43151081682626746
-0.0004142657518370618	-0.4313159743631898
-0.0044642857142858094	-0.4310007641047171
-0.0048592034086777924	-0.43096631472543806
-0.008750540764262238	-0.4305831975875426
-0.011160714285714302	-0.4303361165747814
-0.01287133353369957	-0.4301582352786004
-0.015534470828077407	-0.4298455996123058
-0.016945966692189174	-0.42967616526150193
-0.017857142857142905	-0.4295545837892393
-0.022400986072782236	-0.42892960405338826
-0.024553571428571452	-0.4286352277587827
-0.024982322917545374	-0.42857233521632043
-0.025610389759220753	-0.42847771734843554
-0.03125	-0.4275598232758192
-0.03286652453993971	-0.4272802626690422
-0.03512955498741166	-0.4268802337272283
-0.03794642857142855	-0.42634884029624787
-0.04037685266612506	-0.4258774957471665
-0.0432902341935012	-0.4252748320325311
-0.04464285714285715	-0.42498514565610634
-0.0476317647407761	-0.4243131284699715
-0.05109514110437058	-0.4235227123161085
-0.05133928571428578	-0.42346407341490566
-0.05476187092886414	-0.4226046477683692
-0.05803571428571436	-0.42172017689087665
-0.06845298822341167	-0.41877552315254185
-0.07014051374813171	-0.41826989012090043
-0.07142857142857145	-0.4178436633605442
-0.08353270420531012	-0.413702628849156
-0.0841978781424218	-0.4134626462317049
-0.08482142857142855	-0.4132186116002612
-0.0971197052637906	-0.40825957125294154
-0.09766365114913417	-0.4080297350204394
-0.09821428571428575	-0.4077795286504847
-0.10971339564853316	-0.4024068792389618
-0.11061921676602204	-0.4019656058651929
-0.11160714285714293	-0.40146635040697654
-0.11673332607763007	-0.39880361597193864
-0.11753600999074246	-0.3983720515809366
-0.11830357142857145	-0.3979550954960681
-0.12360845664537284	-0.3949963875025732
-0.12430447655608814	-0.3945949906465702
-0.125	-0.39419009506856845
-0.13018871684164562	-0.3910918770398684
-0.13092650570297149	-0.3906367603915567
-0.13169642857142855	-0.39015773221263716
-0.13649616958962335	-0.38709736346075785
-0.13740406428627963	-0.38649979416775004
-0.13839285714285715	-0.385843859479313
-0.14255073093811882	-0.38301941735732337
-0.14373919281809006	-0.3821866164541443
-0.14508928571428578	-0.3812337519063824
-0.14837045795077658	-0.3788639960155969
-0.14986161482898835	-0.3777689797166362
-0.15178571428571425	-0.37631554923843913
-0.15347311531241864	-0.3750243151616073
-0.15560157230215677	-0.37335066930596816
-0.15840959525599765	-0.3711298099778736
-0.15848214285714285	-0.371070866096856
-0.16123313857548788	-0.3688071995184923
-0.1635162606518866	-0.3668762443945521
-0.16427007178047737	-0.3662385146079501
-0.16517857142857148	-0.3654471518642705
-0.16726921469089506	-0.3636261932239205
-0.16892707120842998	-0.36213963947633865
-0.17023093122620508	-0.36097065558440433
-0.171875	-0.359453994129613
-0.17315558903759004	-0.3582723262164204
-0.1741358273274431	-0.3573530390507399
-0.17522321428571427	-0.3563195607964858
-0.1760435595446152	-0.3555316339983403
-0.1766576760061157	-0.35493931811212315
-0.17857142857142855	-0.3530688013611145
-0.178883169312187	-0.3527608115513192
-0.17909745281258072	-0.3525486753998912
-0.18021589581535796	-0.35142569880123253
-0.1815940982814384	-0.35003928302713516
-0.18191964285714293	-0.34970725924928675
-0.18361283889289967	-0.3479629331505072
-0.1842708288207153	-0.3472754449184833
-0.18526785714285715	-0.3462196750721083
-0.18797126673128478	-0.3433254081107048
-0.18953062798075998	-0.3416318921286136
-0.19196428571428575	-0.33892038230621596
-0.19220671927735633	-0.33864731174626195
-0.19465120398232527	-0.335816095350118
-0.19628583631626606	-0.33391763804059404
-0.19866071428571433	-0.3310817111299843
-0.1996613193442104	-0.32986363897150617
-0.20237221609030392	-0.3264828746915103
-0.2040822331282625	-0.3243389152905007
-0.20454350977828348	-0.3237529165396622
-0.2053571428571429	-0.3226911410425675
-0.20826740872483476	-0.31885188503152095
-0.20971142813104282	-0.3168910664913726
-0.21205357142857145	-0.31369358283084575
-0.21237859341271556	-0.31324139398849626
-0.21474108972586448	-0.309858168065056
-0.21875	-0.3039554685474475
-0.21963221233094488	-0.3026538720894101
-0.22011624040631178	-0.3019004742176649
-0.22151651027255997	-0.2997369940171346
-0.2241359675093673	-0.29563073033725296
-0.22544642857142866	-0.2935259901896219
-0.22675130552607076	-0.2913913604256415
-0.2284763384630728	-0.28849169237953187
-0.23214285714285715	-0.2821819954283566
-0.23269994871748742	-0.2812178307794779
-0.2329503071090357	-0.2807743488906101
-0.2335997335580467	-0.2796132677063421
-0.23475969743888164	-0.27752079041963246
-0.23589039852617807	-0.2754263995323003
-0.23678392112276633	-0.2737827292798488
-0.23869312410735236	-0.27017706821214293
-0.23875467905074402	-0.270059691842889
-0.23883928571428575	-0.269896496822597
-0.24072839782336908	-0.26618655201492863
-0.24386921787597177	-0.2598565751204329
-0.24462150965958612	-0.25833126739448087
-0.24490320301032759	-0.2577517109376865
-0.24553571428571433	-0.25641279999891287
-0.24751314887072476	-0.25218051872219793
-0.24891747053545502	-0.24913149693589778
-0.24896456896743646	-0.2490262549343459
-0.2502999642350162	-0.24601247859957387
-0.2508628055109494	-0.24475003084230343
-0.2522321428571429	-0.24158821674385217
-0.2527753323779447	-0.2403306812081619
-0.2529893875404461	-0.2398283729536921
-0.25346995354723734	-0.2386825309258619
-0.2546472678605471	-0.2358644606806082
-0.2555697515934564	-0.23362627719674134
-0.2555803571428571	-0.2336001226887912
-0.2564823790369889	-0.2313557191069055
-0.2575345129806124	-0.22870239337016973
-0.25804601756514295	-0.2274070097097123
-0.25828021771876203	-0.22680393896354226
-0.25892857142857145	-0.22513091750629022
-0.2592508492594827	-0.22429188267773664
-0.2600385158385646	-0.2222065013119836
-0.2604283750879144	-0.22117225134603724
-0.2612207247371111	-0.21903431171889454
-0.2617615173135773	-0.21756830660568327
-0.2622767857142857	-0.216152558019501
-0.26272048320751995	-0.21492260569173027
-0.2634436319114925	-0.21288289980038572
-0.26457928118296303	-0.20963647561305282
-0.2649170108564891	-0.208657193348723
-0.265625	-0.20657755271269657
-0.2665799421515718	-0.20372245786745707
-0.26732649552885007	-0.20143551507860336
-0.2687164798156123	-0.19713307655008605
-0.26948150431905726	-0.19468270981559582
-0.2706380339029309	-0.1909611493849831
-0.27232142857142855	-0.18533854749167133
-0.2725151303505126	-0.184679939295124
-0.27256983957902153	-0.18449273659458792
-0.2726626850287707	-0.18416263805962996
-0.2753586288445384	-0.1744733098598093
-0.27615163402876897	-0.17153266714744247
-0.27743414285834067	-0.16657817188743268
-0.27806320080564123	-0.164117720349445
-0.2790178571428571	-0.16026153619586747
-0.27935707508577695	-0.15887729528819639
-0.27943463524614226	-0.15854795364984786
-0.27956081224662666	-0.15802097436718582
-0.28060053841129473	-0.1535828184959701
-0.2809548150836473	-0.15204559053249356
-0.28149758846979733	-0.14963606021407644
-0.28180763272982107	-0.14824934605692996
-0.28236607142857145	-0.14570959672130618
-0.28240361368497724	-0.14553733999000767
-0.2824136054019737	-0.14549111766035405
-0.28297300747288306	-0.14287114097422954
-0.2830964149219168	-0.14228060855439378
-0.28328501965740216	-0.14138664154115976
-0.28353954903993384	-0.14016472654726236
-0.2837723439503988	-0.13902248552248042
-0.2840963977239913	-0.13744791919859944
-0.28412381289188804	-0.13731176132302936
-0.2844314866166334	-0.13576297797474396
-0.2846411411417705	-0.1347181323179829
-0.2849251492430015	-0.1332708644132814
-0.285073925818542	-0.13250209274848956
-0.2851763716909897	-0.13197814553109322
-0.28569647009511	-0.12925719950649545
-0.2856997415508732	-0.12923983644157294
-0.28571428571428575	-0.1291619522072487
-0.2862075238638589	-0.12649670566225168
-0.2862952484925219	-0.126022997310077
-0.28641692035764	-0.12534764001898674
-0.2868747897750212	-0.12280472411021631
-0.2871900529573415	-0.12100348709834341
-0.28743875658346935	-0.11958388178841661
-0.28767122334473405	-0.11824522208515487
-0.2877816400107606	-0.11759429278314992
-0.28798719548663265	-0.11636047802653238
-0.2881374543090846	-0.11546970651213656
-0.28842003484397183	-0.11375388088058169
-0.28852015069395465	-0.11313452011723046
-0.2890331289154646	-0.10993433669456898
-0.2890408985273596	-0.10988516860024855
-0.2890625	-0.10974595389375236
-0.2895828078126138	-0.10636299731898952
-0.28994190453671437	-0.10394912716361349
-0.29023443930035314	-0.10194295116735014
-0.29054073749778275	-0.09981426059066317
-0.29076473442249784	-0.09820363797344567
-0.29128839619048635	-0.09435898783928731
-0.2914358723835623	-0.09326034463457533
-0.29154554035831937	-0.09241308978260676
-0.2922488277176629	-0.08685987677240581
-0.29226859354486134	-0.08670128088125456
-0.2922835326558887	-0.0865766358699952
-0.29241071428571425	-0.08549084459451112
-0.2930310271044217	-0.08013641990425041
-0.2931085769721311	-0.07945211117834694
-0.29361305555216477	-0.0747466885995669
-0.2937306438067795	-0.07356637788018677
-0.29388069185307325	-0.07212385315865971
-0.29420986539080995	-0.0687588557585781
-0.2943782192849571	-0.0669920435682963
-0.2945705309168155	-0.06487024108429973
-0.29476061765374817	-0.06272163897494298
-0.2949480149711038	-0.06041129408728202
-0.295180816139198	-0.057688805402648924
-0.2952643070966236	-0.056633960403619676
-0.29547969919636397	-0.053827401225952975
-0.29571410637187745	-0.05057722455790448
-0.2957198727106487	-0.050494682407719815
-0.2959242435344598	-0.04723632118786514
-0.29612150747409355	-0.04429757857120542
-0.2961671242085844	-0.0435384720251108
-0.2963345225717997	-0.040642414995403775
-0.296472733471977	-0.038046425350867774
-0.2965483550385827	-0.036564849310049
-0.296660455996112	-0.034041552094030036
-0.2967728297224756	-0.03174044969418571
-0.29686048099928897	-0.02965392300409697
-0.2969482895394739	-0.027437546767438703
-0.29702051507252014	-0.025378277920744707
-0.2971054431513687	-0.02280393205141562
-0.2971572349321834	-0.020827034855845472
-0.2972144354636934	-0.01895845817941727
-0.2972850737794894	-0.016013214084789562
-0.2973158711587128	-0.014212373514161047
-0.29735315907626275	-0.012479455241688309
-0.2974038859542144	-0.009006326958066635
-0.2974188249313389	-0.007180057556886277
-0.29743939589762897	-0.005391862695714622
-0.29745702997938567	-0.0017692872120231296
-0.29746136378987276	0.
-0.2974576725156108	0.001632552249778041
-0.2974426240580245	0.004980299076996542
-0.2974240418425971	0.006627745437125798
-0.297412485315698	0.008305021416104341
-0.29739405086161774	0.009941618155688725
-0.29736892157493705	0.011535097973921549
-0.29734168655867227	0.013255490874251652
-0.2973053883328818	0.015038765376415852
-0.2972380600735802	0.018033324114415883
-0.2971835579992774	0.019883236311377506
-0.2971346085778911	0.02183553893499779
-0.2970514533487161	0.024476376792399668
-0.2969823857378592	0.02651098174850336
-0.2968982672745706	0.028697201597996713
-0.2968550364314916	0.02982485446706623
-0.29681043897939985	0.030865579867805526
-0.29671264477047854	0.03313872718562921
-0.2966727643983131	0.034043190089595166
-0.2965973884574764	0.03562273983405301
-0.2965569618473104	0.03645259990419203
-0.2965186263432757	0.03720450569804118
-0.29641882865118396	0.03911334092786628
-0.29638403969739613	0.039766472622754956
-0.29635146996526057	0.04035293650830041
-0.29622250336270406	0.0426215252889765
-0.2961950039311928	0.04308034534131783
-0.29617144014638974	0.043488625916485224
-0.2960081251387422	0.04614757742236136
-0.29599222032134376	0.046394218059880754
-0.29577533655157306	0.04969185108972374
-0.2957742722478486	0.04970809077844368
-0.2957732771449585	0.049722292183226546
-0.29575892857142855	0.049926237482666946
-0.29553918778271093	0.05302196349700661
-0.29532145780711583	0.05590285244950338
-0.29524788110940053	0.056841642026604744
-0.29502261026633914	0.059649708934132406
-0.2948203081315563	0.06203458834362019
-0.29464189448303635	0.06406915867834195
-0.29444426675257307	0.0662774543712582
-0.2943143120939067	0.06770725387784043
-0.2942753177220222	0.06812293316420265
-0.2941318294272638	0.06959132708982113
-0.29395480962375	0.07137694176426501
-0.29380382192809235	0.07290519980838389
-0.2936781096094062	0.07415959586204657
-0.2935845860656874	0.07505724077581272
-0.2934625327603282	0.07621907252694698
-0.2933614880196147	0.07716009447758543
-0.29318673399638384	0.07876488492176426
-0.29310090273178807	0.07953294524550963
-0.2930333704835224	0.08014921505708195
-0.29276694515988677	0.08249424083647744
-0.29272588815533296	0.08284681796407256
-0.2926938619435113	0.08312706146655763
-0.2925327399381791	0.08450375432335405
-0.29241071428571425	0.08552597310977267
-0.2923426824547811	0.0860933566325166
-0.292334591553063	0.08616069068263549
-0.2923240872952636	0.08624642916764547
-0.2919786655332372	0.08904694603512009
-0.2919241672215401	0.08947456340119841
-0.2918552676203453	0.09002431302709202
-0.29160351819158203	0.09198951917878517
-0.29149989114575303	0.09278843611976134
-0.29136292808440234	0.0938254755118424
-0.2912173358736302	0.09492117052838966
-0.291055466915533	0.09610230883832427
-0.29084658749073944	0.09765039288311073
-0.29082021148610276	0.0978419920377398
-0.2905968917826	0.0994161815568872
-0.2904104525616237	0.10075030859855838
-0.2903020455254399	0.10150322237353193
-0.29010950565724797	0.10281640984660079
-0.2899700245556821	0.1037779733684886
-0.2896825224358057	0.10570641999066571
-0.2895828078126138	0.10636299731898952
-0.2890832817972544	0.10961510118122325
-0.2890777995543806	0.10965036029015923
-0.2890625	0.10974688094624951
-0.28855727591849617	0.11290615831109646
-0.28816314962534423	0.1152973980164757
-0.2878103764258466	0.11739770873937588
-0.28746294503600023	0.11944364485828057
-0.28720823635113996	0.12090126450118888
-0.2868915309482584	0.1227103881372184
-0.28642921491878387	0.1252785332689113
-0.286303861868745	0.12597579072703102
-0.2862152546920936	0.1264643132288918
-0.28571428571428575	0.1291619522072487
-0.28569996183146823	0.12923867319606736
-0.28569680363747496	0.1292554549978857
-0.2851833209588142	0.13194180345351303
-0.2850838785085342	0.13245091852253332
-0.28494039347829525	0.1331932043007631
-0.28465530661501176	0.13464597772501502
-0.28445193432380556	0.13566054748533452
-0.2841554977624238	0.1371544480948177
-0.2841182058960532	0.13733965995423253
-0.2838040721776449	0.13886755066547357
-0.28333170137833275	0.14114777661925537
-0.283140232440505	0.1420719182266259
-0.2830095597270214	0.14268725106310515
-0.2824603529231927	0.14527363991023556
-0.28236607142857145	0.1457070034751235
-0.2818644040470836	0.1479926846200788
-0.28159349240652864	0.1492091726532082
-0.28104099559525103	0.15166725210868615
-0.280677010375875	0.15324934594579187
-0.2797107050498798	0.15738981492917414
-0.2795530267604591	0.1580495463437226
-0.279455105164266	0.15846615677722448
-0.27901785714285715	0.16025697990225962
-0.2781859605962454	0.16362842029837577
-0.27799056566087454	0.16441955254186452
-0.2776573135029716	0.1657111691696702
-0.2763513385155493	0.17077689562652848
-0.27553306218294504	0.17382060794652404
-0.2746437724402583	0.17712296571130348
-0.27306390219913174	0.18275524183359415
-0.27286710662384606	0.18345763729489628
-0.27275155135963713	0.1838642867755943
-0.2723214285714286	0.1853268328595038
-0.27099845617798285	0.18977713534975343
-0.26978752758179775	0.1936972177978058
-0.26904853439555104	0.19608322711088327
-0.2676309888874696	0.20049172408352012
-0.26669229676731465	0.20337864398416572
-0.265625	0.2065744358185515
-0.264917010856489	0.2086571933487233
-0.2646200569208394	0.20951995804310053
-0.2635391978168051	0.212612971747504
-0.2629067055778911	0.21440101229644526
-0.26227678571428575	0.21615361176788017
-0.2619683716499913	0.21700413080295788
-0.26168599819328114	0.21777336512697532
-0.26081647742015895	0.2201316473882291
-0.26035879595693956	0.2213537417666604
-0.2597439007636305	0.22299243478366232
-0.25892857142857145	0.225131929094116
-0.25872064714378074	0.22567271600441857
-0.2586523134291364	0.2258500862305124
-0.2585163082268641	0.22620168304408717
-0.25788738320056187	0.22781698879095807
-0.2575368934182865	0.2287038063053311
-0.25704610406787154	0.2299526675155847
-0.2568318308506366	0.2304897998741239
-0.25640434634827375	0.2315547011480874
-0.25558035714285715	0.23359602029883197
-0.25533698036116026	0.2341955409161033
-0.255251800180089	0.2344022969952114
-0.2550762366204872	0.2348307072774179
-0.2544437441151866	0.23636417361940967
-0.25401730360053587	0.23738361210685227
-0.2535313961713266	0.23854930848586772
-0.25307423344163243	0.2396306819485628
-0.2527534943597009	0.24038477313738651
-0.2522321428571429	0.24160232722337774
-0.25167960750837937	0.24288605960220466
-0.2514641920647998	0.24337962627293755
-0.2509685102208293	0.24450764878360096
-0.2501510206730273	0.2463685733387011
-0.2497903400883117	0.2471764427817293
-0.24880434992601322	0.24934923146370733
-0.24786776020375928	0.25142561247481593
-0.2464453678695524	0.2544929566617029
-0.24606939422256957	0.25530025086728825
-0.245911753769492	0.2556334275375969
-0.24553571428571433	0.25642740018973464
-0.2446576730214219	0.258264813179207
-0.2440071134312846	0.2596167639097773
-0.24391996077623498	0.25979696821580783
-0.2432207980836361	0.26122315155543174
-0.24290920993323525	0.261860361067322
-0.2421875	0.26331635968228484
-0.2418901102288155	0.2639134248815753
-0.24141558880872543	0.26485434476348535
-0.24026839349912874	0.26712036631471936
-0.2398261898815	0.26798773110132534
-0.23883928571428575	0.26989754352936646
-0.23875501455869244	0.27005977485957666
-0.23868367669719137	0.2701961363016152
-0.23772644606478552	0.2720177172717171
-0.23720815292409048	0.2729908985862239
-0.23666322607510032	0.2740161963890245
-0.23577139998398494	0.2756718138343095
-0.23563902341843873	0.2759165124437232
-0.23559162422565522	0.2760043056442133
-0.23549107142857145	0.2761880714834984
-0.2345097976380796	0.2779797650665905
-0.23403584049432088	0.2788337002653719
-0.23341998019829696	0.2799453383732405
-0.23266345734162122	0.2812927356515512
-0.23240907629814705	0.2817450532354053
-0.23232130510337706	0.2818999531736522
-0.23214285714285715	0.2822146173319308
-0.2315828849194801	0.2831975602454543
-0.23121277605194518	0.28384237686453906
-0.23074976820859192	0.28464835368017966
-0.23046875000000003	0.2851338876965924
-0.23009613128699047	0.2857747599638824
-0.22933293140075045	0.2870788827181916
-0.22905968440231356	0.2875440391099534
-0.22897052480996052	0.28769605581991364
-0.2287946428571429	0.2879919670124074
-0.22733690175333107	0.2904316336744543
-0.22668860785428768	0.2915006611814121
-0.22558761681332468	0.2933126706225877
-0.22544642857142866	0.29354163227181784
-0.2243740087312674	0.2952648328469483
-0.22380058548814777	0.29618436776259005
-0.22209821428571436	0.2988743309749776
-0.22202590000168815	0.2989875471259831
-0.22184746835868258	0.29926314342976346
-0.22013277005433068	0.3019045642448365
-0.21966547406725873	0.30261951578755997
-0.21875000000000003	0.3040020418315348
-0.21840806478063307	0.30451552702321544
-0.21803538821133792	0.30507165554339283
-0.21737638967276438	0.30605174212220726
-0.21664993834895824	0.307118220209642
-0.21540178571428575	0.3089390297868418
-0.21505251678677373	0.3094437981669942
-0.2142264626411642	0.3106226112915188
-0.21304681370114947	0.3123021113904346
-0.21269608297659937	0.31279825609509604
-0.21205357142857145	0.31369536899443917
-0.21119849519052517	0.31488248782497863
-0.21030259376711966	0.3161099261336702
-0.20931829951781877	0.3174549767074759
-0.20870535714285715	0.3182815666075836
-0.20787842787317068	0.31938617378817197
-0.20559987173452288	0.3223901184170419
-0.20545898566834125	0.32257547750060545
-0.2054214504807877	0.3226245339877669
-0.2053571428571429	0.32270748366027235
-0.20347429279564314	0.3251221100317264
-0.20292500824206608	0.32581732410804765
-0.20200892857142866	0.3269733928215621
-0.20145869099315641	0.3276610945861612
-0.20039574333397583	0.3289722138743374
-0.19940494968332037	0.3301906420599525
-0.19866071428571433	0.33109389413090085
-0.19783311079913185	0.33208857402405045
-0.1973082223420945	0.33270955324940354
-0.19523669969127522	0.33516593003731976
-0.19495862643959525	0.3354869526893093
-0.19301389898977167	0.3377224171052899
-0.19196428571428575	0.33891203936505915
-0.18993053718549296	0.34118976796989564
-0.18855118460928205	0.3426936149874156
-0.18526785714285715	0.34622168650777374
-0.18448506099224823	0.34705274031255534
-0.18393593830728358	0.3476270710069944
-0.1819196428571429	0.34970815646840314
-0.18170932055599082	0.3499230246537731
-0.18060709698397456	0.3510319396003722
-0.1791299746240234	0.3525133367131116
-0.17889397572175678	0.35274757777532506
-0.17857142857142858	0.35306512719636424
-0.1744132736180452	0.35707873036360066
-0.17336062399245417	0.35807930027113616
-0.171875	0.35945381236617646
-0.16957475655183193	0.36155786703487636
-0.16769865319848495	0.36322529470149123
-0.16517857142857145	0.3654539000473014
-0.1645688501057983	0.3659817795327243
-0.16255239927088583	0.36769915660337893
-0.16192443043521207	0.3682324133360726
-0.16183035714285715	0.3683110564624078
-0.1593732109369522	0.3703430964656639
-0.15897925934943075	0.3706641423980407
-0.15848214285714288	0.37106808585153916
-0.15670139303648867	0.3724993418191702
-0.1560022604661555	0.37305649477261416
-0.15513392857142855	0.3737385805191694
-0.15398034213715756	0.37463934449544867
-0.15299036994724186	0.3754056799431271
-0.15178571428571425	0.3763246713837325
-0.15120829156544038	0.3767625216433953
-0.1499442929347277	0.3777125702966051
-0.1484375	0.37882844145415734
-0.14838339710258105	0.3788682648286127
-0.14819359784524228	0.37900681441972506
-0.14694114099095584	0.37991982820114234
-0.14576407195065483	0.3807656722379523
-0.14508928571428575	0.38124684917447427
-0.14398477604523136	0.3820292332042735
-0.14309864447526138	0.38264786982508414
-0.14174107142857145	0.3835882056369676
-0.14099579001568255	0.3841009706243502
-0.14038588396749974	0.3845144515613701
-0.13948896388255366	0.38512259827598494
-0.13839285714285712	0.3858548008244773
-0.13797386252916102	0.3861346705263258
-0.13762406337542502	0.38636484766743673
-0.13645044629094608	0.3871371415746856
-0.13504464285714285	0.3880483178267885
-0.13491867565732912	0.3881299657981771
-0.1348118452009823	0.3881986168833625
-0.13347022204655334	0.3890545564306015
-0.13338528448805226	0.38910875420469193
-0.1333784817656521	0.38911306368105175
-0.13337053571428567	0.38911808727319575
-0.13194443394095284	0.3900141771033903
-0.1318294202887224	0.39008592215846083
-0.13169642857142855	0.3901687106846458
-0.13048997685366734	0.39091511100800924
-0.1302719184978981	0.3910490346008718
-0.13002232142857142	0.39120200524477444
-0.12902165918401268	0.39181147210636413
-0.12870593758736606	0.3920023561991912
-0.12834821428571425	0.3922166686889815
-0.12713143891421944	0.3929458423324339
-0.12604027405361976	0.39358943070082925
-0.1255483840001638	0.39387944856969204
-0.125	0.39419761099644324
-0.12395673453340333	0.39480313067231504
-0.12300171454389675	0.3953485266419817
-0.12235645237071607	0.39571684459630396
-0.12165178571428575	0.3961154238275906
-0.12146283227588528	0.39622160746041857
-0.12074749953972247	0.39662054649493117
-0.11997767857142855	0.3970488479113637
-0.11990565983100937	0.39708865408540633
-0.11912983824135387	0.3975141927215921
-0.11830357142857145	0.39796292266335054
-0.1167398298418103	0.3988057616576528
-0.11586823992903678	0.3992711445919876
-0.11495535714285715	0.39975030722181343
-0.11351162940885756	0.4005022923199049
-0.11257135861451556	0.4009873551607424
-0.1116071428571429	0.4014761453536787
-0.11021512373859105	0.4021762880980708
-0.10923889844571039	0.4026624828073001
-0.10825892857142866	0.4031418826335701
-0.10684753573793421	0.4038268327890452
-0.10587056665637667	0.4042961894743215
-0.10513925373129934	0.4046440261876565
-0.10491071428571436	0.40475183860649283
-0.10417285829124373	0.4050974053098939
-0.10340914314281724	0.4054540180219217
-0.10323660714285715	0.4055339183759752
-0.10246607370125499	0.40588814082373903
-0.1015625	0.4062987230749066
-0.1007501772216251	0.4066683548337098
-0.09988721695811525	0.40705364431740776
-0.09902513340904534	0.4074380064133986
-0.09821428571428575	0.40779260655392147
-0.09729090704754734	0.40819705489890756
-0.09628810652202907	0.40862780641385743
-0.09554746315470675	0.40894545989601305
-0.09486607142857145	0.40923195183289796
-0.09379476698820516	0.40968318128774084
-0.09260512612973942	0.4101742986007122
-0.09203278405276377	0.4104101792423741
-0.0915178571428571	0.4106180997107195
-0.09026148010746898	0.4111264142219115
-0.08883458797609683	0.41169190421780294
-0.08848082117350314	0.41183184699099395
-0.08816964285714285	0.41195355408362133
-0.08691620573754977	0.41243978251615643
-0.08669077354230403	0.41252643862632626
-0.08649553571428564	0.41260120391527255
-0.08497291290123493	0.4131794424486085
-0.08489136831062433	0.4132102250353453
-0.08482142857142855	0.4132363412341563
-0.08395400000117009	0.41355873139673455
-0.08308213812840148	0.4138826665686827
-0.08147321428571425	0.4144673647534123
-0.08126319003744858	0.4145438868275782
-0.08101074553700588	0.41463382682208977
-0.078125	0.41564908142909074
-0.07759561049730523	0.4158320519556308
-0.0769410002025615	0.41605271966982105
-0.0738898650214384	0.41707614685715566
-0.07142857142857145	0.41786259304343976
-0.07021330234374229	0.4182537054466879
-0.06882012599743448	0.41868150625237244
-0.06663358806127978	0.41934807877728925
-0.0647321428571429	0.4198997501852273
-0.0630203273938243	0.42040094921987736
-0.06138392857142866	0.4208647659374464
-0.06098807066873718	0.4209747422697406
-0.059373347864019044	0.4214121033890634
-0.05803571428571436	0.421772131312128
-0.056931214119175844	0.4220632834250051
-0.05569450369424095	0.422383835290108
-0.054687500000000056	0.4226376244539555
-0.05278107673870952	0.4231133562139603
-0.05197757340080217	0.4233084478331216
-0.05133928571428581	0.4234622945182565
-0.04853374294743501	0.4241233458786696
-0.0482284658148146	0.4241932513007461
-0.04799107142857145	0.4242471840657977
-0.04616666381860629	0.42465192493383197
-0.04464285714285715	0.42498883429593143
-0.0444434015176004	0.42503356987500096
-0.044179217358815526	0.42508913039119856
-0.040621622489259546	0.42582846574947186
-0.03794642857142855	0.4263470734154062
-0.03512955498741116	0.4268802337272283
-0.03297425575542473	0.4272713312646654
-0.03125	0.4275622517686338
-0.02658175956541975	0.42832599138516936
-0.02543357572911359	0.4285057221342265
-0.024553571428571452	0.4286324182836923
-0.02161094094954069	0.42906253277407097
-0.01854123794280932	0.42947313632687895
-0.017857142857142905	0.42956438773913214
-0.017752573559846996	0.4295780829497711
-0.017608075682482405	0.42959611560198774
-0.014508928571428659	0.4299722163688945
-0.013855019164835669	0.4300483838693334
-0.012933944308700929	0.4301539408502809
-0.011160714285714357	0.43034798688567283
-0.009924303977703997	0.430480394004381
-0.008136560490274836	0.4306609376470786
-0.007812500000000056	0.43069256973527414

==> figures/contour_points_3.txt <==
0.07602766057450011	-0.319744243742722
0.08010540120750115	-0.3202427442983015
0.08258928571428564	-0.3205366158904541
0.08721674071512672	-0.3210236137170377
0.08852742709991085	-0.32115408160979575
0.08928571428571422	-0.32121951012736155
0.09199173760371193	-0.32145697466899453
0.09281549390251692	-0.3215271314310343
0.09598214285714271	-0.32175518370738215
0.09715813211103494	-0.3218416685941854
0.09939367769731539	-0.32197707545512677
0.10267857142857131	-0.32215868559498895
0.10598484472041372	-0.32231909193357466
0.10624667051470268	-0.32232852925826144
0.10937500000000003	-0.3224355021760462
0.11089047795206686	-0.32247761748589965
0.11401129973445209	-0.32254994477561166
0.11607142857142858	-0.32257499586819555
0.12129413421476432	-0.32260571891268014
0.12219985806872538	-0.322606986883011
0.12276785714285712	-0.3226045902644323
0.12512300601339113	-0.3225807140350983
0.12635803158691622	-0.3225669990124033
0.12946428571428564	-0.32249912329032826
0.13056404254128826	-0.3224757187937193
0.13247109425134931	-0.3224149152380183
0.13616071428571416	-0.32228166156051014
0.13910229743614216	-0.3221578085805447
0.14089120320529835	-0.3220638340313213
0.14285714285714285	-0.32195552758471513
0.14349305104555485	-0.3219208920593919
0.1450787604201886	-0.32181733422694486
0.1482802778895616	-0.3216012632339459
0.15238204339398692	-0.32127418320429657
0.15625	-0.32095833641652854
0.15802647987260116	-0.320792018855569
0.16325234895061244	-0.32024010191063923
0.16802450909524802	-0.3197335301493466
0.16964285714285707	-0.319527911024714
0.1727108121051913	-0.3191439436239617
0.17829272281087447	-0.3184076281464054
0.18303571428571425	-0.3176950895835538
0.18750660656364843	-0.3170206179402877
0.19521834897097337	-0.31572289757108996
0.19642857142857145	-0.3155162365609663
0.19693157154629287	-0.3154246914972215
0.19824677198915935	-0.3151727192293566
0.20661812328686485	-0.3135698613082595
0.20982142857142855	-0.3129019210726946
0.21651609627597276	-0.31150577835114657
0.21652130832077288	-0.31150460484162684
0.22321428571428575	-0.3099794302680523
0.22631425087379858	-0.3092538365802028
0.22669529348969403	-0.3091633555966913
0.22991071428571436	-0.30837340367622157
0.23564945192697942	-0.3069275605535917
0.23660714285714293	-0.3066872824451925
0.23715075265216087	-0.3065475044242786
0.2392825804191649	-0.30598220673209076
0.24330357142857145	-0.3049092098664302
0.24463988800502862	-0.3045444130552095
0.24789809654123582	-0.30364276229390097
0.25	-0.3030443776529882
0.25274670944140976	-0.3022420517186743
0.25669642857142855	-0.30110026394359474
0.260191115897526	-0.30004874726950337
0.2633928571428571	-0.2990772334961141
0.26826125648740134	-0.29754545924143966
0.27133220775804834	-0.2965685732448966
0.2767857142857142	-0.29478843489124607
0.27874555949226154	-0.29412644541097693
0.2828711812688038	-0.29272741524078344
0.28427872584387504	-0.29223881241069916
0.2901785714285713	-0.29016953805370743
0.2948663610636526	-0.28847235737521315
0.2992616000852878	-0.2868468336130753
0.3035714285714285	-0.2852362645486875
0.3073371204619943	-0.2837858229192035
0.3134410923724396	-0.2813885929886578
0.3169642857142858	-0.27999036916432973
0.3203503831221191	-0.2786070943994091
0.3269253117075121	-0.27587300721766284
0.3303571428571429	-0.2744307798723623
0.33398798973794486	-0.27286192064250037
0.33980450998877554	-0.2703075201511992
0.34375	-0.26855620191963475
0.34835122158973353	-0.2664584127172412
0.35215471860573005	-0.26469840275258005
0.3571428571428571	-0.26236511172085797
0.3609461389378418	-0.26054118718467595
0.3631570299281984	-0.2594741532697835
0.3651583412656565	-0.258498757605056
0.37053571428571414	-0.2558454174383424
0.3740564451526082	-0.2540635750898227
0.3824464501072944	-0.24976288695480475
0.38392857142857134	-0.24899467367638464
0.38478359274389484	-0.2485404538922177
0.387789165070324	-0.2469483719077194
0.3906249999999999	-0.2454402487156733
0.3950700411973366	-0.2430173326946129
0.3973214285714284	-0.24178249956263792
0.4018923148140921	-0.23924732926227438
0.4050114016137172	-0.23749421149700808
0.4076150318153494	-0.23601076166451837
0.41071428571428564	-0.23423593063851694
0.41457520013828336	-0.2319710902994032
0.4174107142857142	-0.23031187168245315
0.4233100041244814	-0.2267767035745723
0.4238554145418687	-0.22644796910179832
0.42410714285714296	-0.22629658742973605
0.4248318362279969	-0.22585025208359477
0.4308035714285715	-0.22216948926523494
0.4327758864217546	-0.22092484790419348
0.43750000000000006	-0.21792200038872472
0.4414207637740507	-0.21540172670658866
0.4479516735396596	-0.21109152918401403
0.4498021350824961	-0.20987860550898388
0.4508928571428571	-0.20915137264073042
0.45600748076266323	-0.20566013504655714
0.4579105474889612	-0.20435548431137907
0.4583748840758116	-0.204031509007449
0.4618602278160748	-0.20159392371257653
0.46315710047034286	-0.20067857590611526
0.46428571428571414	-0.199878668738936
0.4655933856826377	-0.1989402180327779
0.46696189318472314	-0.1979494530522071
0.4709821428571427	-0.19503590577626134
0.472419130200382	-0.19398007475442147
0.47384431903447866	-0.19291728078652812
0.4776785714285713	-0.19005498623655537
0.4790655452615066	-0.18900514063177182
0.4803693487994579	-0.1880030186498508
0.4843749999999998	-0.1849208933454426
0.4855351770481793	-0.18401562567039453
0.48659178544650916	-0.18318858635208238
0.4877232142857142	-0.18229759315590727
0.48870451389721176	-0.1815154675691552
0.48957464986142596	-0.18082371601101932
0.49107142857142844	-0.17962640822531828
0.49183064102378815	-0.17901174559007427
0.49248609433998125	-0.17848240813823263
0.49441964285714257	-0.17691102418730106
0.4949138958465374	-0.17650448756297119
0.49532934122265215	-0.17616359963706998
0.497767857142857	-0.17414981984040798
0.49795461986381917	-0.17399372165415564
0.49810410801102134	-0.17386738370783822
0.4994398006782772	-0.172737221517095
0.5034504972178341	-0.16934197211032387
0.5039000757461451	-0.16896097339285307
0.5044642857142855	-0.16847436250080802
0.5085510227273756	-0.1648976744966972
0.5096736780822049	-0.16391405088995079
0.5111607142857142	-0.16258721402857676
0.5134400431040322	-0.16052315548044555
0.5150519943836145	-0.15906589049101943
0.5164195162101489	-0.15780522959099005
0.5172125174514627	-0.1570693132414036
0.5178571428571427	-0.1564730119107654
0.5197991474606518	-0.1546473935329355
0.5208163716777481	-0.15367110121512398
0.5241068458628554	-0.1505236590041316
0.5243417424181607	-0.15029878202409894
0.5244138622857019	-0.15022889657485164
0.5245535714285712	-0.15009385024944558
0.5276930464347885	-0.14698388995869333
0.528881947864201	-0.14581039961676767
0.530733981554795	-0.14394163501000684
0.5309814705522122	-0.1436897428799918
0.531070175633701	-0.14360115113772576
0.53125	-0.1434183388087924
0.5325682358596314	-0.142061621853397
0.5332147012859898	-0.14139190265868384
0.534133951417964	-0.14044044544297452
0.5345982142857142	-0.1399567067637255
0.5353320039055313	-0.13918265417964193
0.536544326184041	-0.13789855334721665
0.5371696969012405	-0.13722966069424064
0.5374142654157462	-0.13697340570059996
0.5379464285714285	-0.13640222584528744
0.5394584143415183	-0.134764157221558
0.5400970778101357	-0.13405462698332943
0.5414767589954311	-0.13255490874251605
0.5415538801678059	-0.1324693826104616
0.5417409692599062	-0.13226040969247965
0.5429570830720782	-0.13090182147122104
0.5434513611977098	-0.13034566026347416
0.544346461298055	-0.1293388212929722
0.5446428571428571	-0.12900298689778883
0.5454011329885584	-0.1281364117844323
0.545703147934637	-0.127786606542116
0.5463625988553973	-0.1270317875449113
0.5464227946047633	-0.1269619576441211
0.5470409226646544	-0.1262406311023147
0.5473127907550133	-0.1259271633053904
0.5479910714285713	-0.1251344150633098
0.5482566421953633	-0.12482253906586938
0.5483584186402681	-0.124701345916407
0.5485931507778581	-0.12442526972371593
0.5491909247387505	-0.12371791482634847
0.5496458375816847	-0.1231719835783793
0.5501172749153185	-0.12261329058682746
0.5506676227343494	-0.12195184897847312
0.5509195318241167	-0.12164714921672501
0.5510354939328937	-0.12150866634730645
0.5513392857142856	-0.12114067087255738
0.5519444611744043	-0.12040404210778549
0.5521650292374825	-0.12013161739612876
0.5526522642213962	-0.11953770097119065
0.5528464702767463	-0.1192994178682645
0.5530133928571429	-0.11909401566887783
0.5533952807940424	-0.11862111540383584
0.5537381779912712	-0.11819479362874351
0.5539998940085792	-0.11786933265426486
0.5545526721629879	-0.11717913268978623
0.5546081950068684	-0.11710979228599368
0.5546312148820987	-0.11708088475265922
0.5546875	-0.11701001596316768
0.5555974874023863	-0.11585949808174338
0.5559602269380981	-0.11539447084397168
0.5565571896434914	-0.1146370275958404
0.556814562757233	-0.11430589165499656
0.5572949200007219	-0.11368343965928845
0.5580357142857142	-0.11272388579417043
0.55844501663942	-0.1121868776896903
0.5586040116260493	-0.111978743187483
0.5589566702843685	-0.11151168694710983
0.5598850490213595	-0.11028098833735711
0.5602954439305918	-0.10973055843222328
0.5611495295386608	-0.1085873302520778
0.5613839285714284	-0.10827020086033011
0.5619681148054163	-0.10747289016190704
0.5621371665038657	-0.10723832924067567
0.562453101191716	-0.10680742019328096
0.5627265002661124	-0.10643081650094072
0.5631105668367085	-0.10589285088221355
0.5634772401792889	-0.1053881122458431
0.5638136068646944	-0.10491730763723192
0.5640733311926271	-0.10455000424552581
0.5647321428571428	-0.10362252341824672
0.5649576253456138	-0.1033009638774129
0.5650208529200076	-0.10321092918127649
0.5651314698648428	-0.10305181483982022
0.5664054633285823	-0.10121113106254369
0.5668636370679061	-0.10054570987772837
0.5676537440377039	-0.0993863306881069
0.5678346092307424	-0.0991197565508337
0.5680803571428571	-0.09875555374207878
0.5685366925797798	-0.09807303916996421
0.5686569026503322	-0.09789274324151123
0.5688613325443377	-0.09758450489921064
0.5692311215085202	-0.09702569046314911
0.5695305089436988	-0.09657195750400131
0.5697544642857142	-0.09623072531759305
0.5699193661949793	-0.09597783168862747
0.570032612716628	-0.09580364173692134
0.5703884724141143	-0.09525504236136638
0.57059867275643	-0.09492923570998021
0.5711686082084219	-0.09404315019441492
0.5712340392348272	-0.09394119459403551
0.5712729534669893	-0.09388022520613797
0.5714285714285713	-0.09363648439472844
0.5716381072865951	-0.09330618378694044
0.5719141192535904	-0.09286853073904107
0.5720271411327971	-0.0926896977255146
0.5722071869561224	-0.0924031213616812
0.5725424604414147	-0.09186755591492965
0.5727985513686576	-0.09145782379818519
0.5731026785714284	-0.09096831461429875
0.5731659593085201	-0.09086578231505518
0.5732029728343777	-0.0908057109122751
0.5735576614695764	-0.09022797886691844
0.5737806519467151	-0.08986255606414305
0.5741707640024986	-0.0892221542515251
0.574305618872259	-0.08899997365374576
0.5743909048175553	-0.08885859744155158
0.5747767857142855	-0.08821776798601463
0.5750416660048188	-0.0877739331256192
0.5751164632000669	-0.08764953028089971
0.5755913324217398	-0.0868473681626293
0.5757636126971064	-0.0865502185669174
0.5760376856090101	-0.08608901917927564
0.5761831403008414	-0.08584036690548201
0.5764508928571426	-0.08538172129970034
0.5764826346431261	-0.08532698646622856
0.5767677559573734	-0.08483217923929563
0.5768344530646422	-0.08471663935779142
0.5769357971240425	-0.08453994500406938
0.5771805576725193	-0.08410723478416643
0.5773455568913702	-0.08382286743542644
0.5778119129668303	-0.08300175586368422
0.5778763774234283	-0.08288783005307554
0.5779185747691616	-0.0828127666319035
0.5781249999999998	-0.08244618331405935
0.5782184679449588	-0.0822790876319742
0.5784839115157111	-0.08180139877032624
0.5785564829398846	-0.08167101749841081
0.5786648388253994	-0.08147504278926872
0.578892235137251	-0.08106332062964156
0.5790427553249372	-0.08078895985185998
0.5792257192940762	-0.08045599789053436
0.5794972707789234	-0.07995847156764846
0.5795569302508465	-0.07984905013218808
0.5795966500744446	-0.07977570455026206
0.5797991071428571	-0.07940243122317245
0.5798852299872492	-0.07924258260065992
0.5799062194642323	-0.07920378233341845
0.5801435021892848	-0.07876128751522966
0.5802094959795958	-0.07863678046433652
0.5803086205910379	-0.07845233330032926
0.5804144457357685	-0.07825366948961142
0.580531490034781	-0.0780313531004507
0.5806839305559068	-0.07774581083655074
0.5807064401388801	-0.07770315156082402
0.580851207356058	-0.0774263013002605
0.5809512774135592	-0.07723759951114244
0.5810984084611288	-0.07695686542703715
0.5811686432285963	-0.07682162584151132
0.581216842515117	-0.07672909427220245
0.5814732142857142	-0.07623760781888221
0.5814837160205292	-0.07621734018996892
0.581743998494068	-0.07571142821735351
0.5817942977598365	-0.07561379536998147
0.581866844413548	-0.07547196401267263
0.5822639655641805	-0.07469257630008952
0.58240862033152	-0.0744078341869946
0.5826160226666351	-0.07399659268793086
0.5827786633068347	-0.07367285516921789
0.5830137930245871	-0.07320338234254552
0.5831473214285713	-0.07293479461811525
0.583286938180467	-0.07265207453972952
0.5833468925868927	-0.07253028163823569
0.5836064234857189	-0.07200099942980613
0.5837870103167468	-0.07162994080949293
0.5840564261929393	-0.07107452932575743
0.5841889342227603	-0.07080028583861746
0.5842816590503771	-0.0706069124498336
0.5844767487335952	-0.07020049663734068
0.5847501104712741	-0.0696266203963829
0.5847622643812087	-0.06960108665014947
0.5847709148811207	-0.06958299449190758
0.5848214285714284	-0.06947593294393867
0.585043853800051	-0.06900232432274056
0.5850890173259169	-0.06890659287911534
0.5852519244227428	-0.06855771624905477
0.5853236367893129	-0.06840385997893292
0.5853950327523596	-0.0682501524729651
0.5854532634337318	-0.06812458162159887
0.5855303731866704	-0.06795552322777954
0.5856319054396553	-0.0677382337333063
0.5856377467301495	-0.06772556345761392
0.5857367302972469	-0.06750724904271904
0.5858645366365914	-0.06722806415479092
0.5859417946563028	-0.0670591881063552
0.5860018484879717	-0.06692712588481477
0.5861455648889071	-0.0666113406454929
0.5863277601573145	-0.06620856581487561
0.5863480396443148	-0.06616370688294713
0.5863638522114676	-0.06612851526906095
0.5864955357142856	-0.0658356684808168
0.5865488293728451	-0.06571635107775037
0.5867205716676197	-0.0653294688142823
0.5867808826935906	-0.06519323305073854
0.5869444074808418	-0.06482262943321321
0.5870727055455984	-0.06453004414739043
0.5872250701996394	-0.06418158503096356
0.5873658113417473	-0.06385834873830688
0.587469229497926	-0.06361874247169821
0.587805797606595	-0.06283747284520569
0.587859075717486	-0.06271304073876957
0.5878984256331915	-0.06262031673399053
0.5881026224359331	-0.06214064122422967
0.5881696428571428	-0.06198178231820656
0.5883211136798031	-0.061620280661967106
0.588342257997077	-0.0615685642965072
0.5883716109810853	-0.06149951110277546
0.5887363199309007	-0.06061839332566338
0.5888162570909938	-0.060424845270633576
0.5889212742739237	-0.06016820954176595
0.5891461639787179	-0.059615179188142284
0.5892774570286037	-0.059282181901379835
0.5894580914784925	-0.05884220561827108
0.5895505794346032	-0.058610621822472675
0.5897382470686073	-0.058139552339910874
0.58984375	-0.05787217737447303
0.5899486528347045	-0.05760449520496845
0.5899627110477177	-0.057568726743184306
0.5899809087398122	-0.05752197517406446
0.5901843615944602	-0.05699813319444845
0.5903388649446184	-0.056596423422604486
0.5904877190988607	-0.05620834586509729
0.590621439824929	-0.05585745935006764
0.5907250914432334	-0.05558736545720226
0.5907381588500212	-0.05555275413265939
0.5908368595537246	-0.05528737971053452
0.5909149168262172	-0.055082022938569494
0.5909832011319104	-0.05489938827903354
0.5910501944941046	-0.054717472021451746
0.5911024961904048	-0.05457612467441253
0.5914638631241071	-0.05359654237480965
0.5914705947976183	-0.05357817374930211
0.5914757845914836	-0.05356386536011226
0.5915178571428571	-0.05344817746397021
0.5916765278577505	-0.05300887655701264
0.5918407093938356	-0.05254953659182207
0.591880043318679	-0.05243977876494485
0.5919296707754044	-0.05229982229752654
0.5920814703284153	-0.0518708532254282
0.5921995140406979	-0.05153369347778079
0.5922781171909912	-0.05130232194580432
0.5923789834029112	-0.05100990465340462
0.5926691153339825	-0.0501654487229822
0.5928940097461272	-0.04949628811980192
0.5930517350400322	-0.049029266541991884
0.5932451493369837	-0.04844345536350579
0.5934259507444164	-0.047893777511376495
0.5935674198033027	-0.047453665416953714
0.5937917378786175	-0.046758983657513076
0.5938988797540552	-0.046431056245343785
0.5940672157965814	-0.045895192390363534
0.5941515905706781	-0.045624679268187876
0.5942190830629119	-0.04540566177720737
0.5944570748507471	-0.04462979298665072
0.5944992258789638	-0.044491382551692826
0.5945331081877744	-0.044378738604988574
0.5948353023131572	-0.04336919037053159
0.594838394602192	-0.04335878414736376
0.5948408924098526	-0.04335027120981144
0.5948660714285713	-0.043264624687161315
0.5950038255396434	-0.04279282751385044
0.5950190596770977	-0.042741097991102095
0.5951407403045541	-0.042319840082885585
0.5951669531091112	-0.042227060858926455
0.5951990162031617	-0.042114573050794885
0.5954329935005975	-0.04128752975539632
0.5954868703362174	-0.04109605029123581
0.5955510801550861	-0.04086476008454851
0.5957194157593475	-0.04025377664510013
0.5957983217033946	-0.03996573797590351
0.5958918415265706	-0.03961960822391612
0.595999403214779	-0.03921843133390618
0.5961012896885306	-0.03883612535812905
0.5962213770490268	-0.03837908582539687
0.5962728946180074	-0.03818147866664595
0.596395757739496	-0.037707213803109166
0.5965397637324013	-0.03714316113062399
0.5965398289749337	-0.03714290355119389
0.5966753403348865	-0.036579529979772485
0.5967981119956274	-0.0361021877851834
0.5968443797906785	-0.03591291534592739
0.596951788798043	-0.035452104655305766
0.5970452006835731	-0.03505870214016202
0.5972197232268124	-0.03432538155655983
0.5974174795167337	-0.0334673245232351
0.5974791309578685	-0.0331993617279881
0.5975183510252687	-0.03302392773418837
0.5976680840310999	-0.03235530896153392
0.5978311850679621	-0.031608181261365664
0.597852229642199	-0.03151165270787344
0.5978718841554514	-0.0314253092171579
0.5980220141330783	-0.030716755817659785
0.5980322026470559	-0.030668340604975447
0.5980412479857103	-0.03062477882408604
0.5982056658826137	-0.029827698274001044
0.5982061103234035	-0.02982552876194139
0.5982065202371623	-0.029823573495549635
0.5982142857142856	-0.029785083902822765
0.5982907260718996	-0.02940431568281074
0.5982948961702351	-0.029384025823850385
0.5983667906200828	-0.0290215430726867
0.5983740919834966	-0.028983205688490055
0.5983823426833598	-0.028940941866663003
0.5985223405881416	-0.02821873398331204
0.5985372438565247	-0.02814128096916195
0.5985534070229205	-0.028056037091311326
0.5986740365806276	-0.027415289152841804
0.598695619939356	-0.027299750150370394
0.5987189504251362	-0.02717295375290961
0.5988215774926675	-0.02661115891185331
0.5988492174617813	-0.02645861346059837
0.5988789951174779	-0.02629168451829411
0.598989901071974	-0.02566224421501015
0.5990347168795145	-0.02540635750898225
0.5990838732291591	-0.02511946803138443
0.5991291335268645	-0.0248540453892217
0.5991702170466842	-0.02461710881922534
0.5991841043810294	-0.02453408820733051
0.5992215115703	-0.024301733269461195
0.5992790692490342	-0.023950445806366516
0.5993406338377593	-0.023568707539819447
0.5994001421881907	-0.023197109029940252
0.5994646372468733	-0.022784600004842517
0.5994863900691765	-0.022644796910179704
0.5995055653762715	-0.022518496596388674
0.5995658728704997	-0.022092484790419337
0.5996348542006754	-0.021623818734408246
0.5997275562757116	-0.020987860550898324
0.5998071079539891	-0.020462365494404652
0.5998142290440116	-0.020411080718294644
0.5998810505607859	-0.019883236311377395
0.5999570259639425	-0.019308281138653405
0.6000263395875605	-0.018778612071856396
0.6000864101578414	-0.018291628718874478
0.6001634080848184	-0.01767398783233541
0.6002417206838142	-0.01700510776066587
0.6002922416491528	-0.016569363592814496
0.6003361154673544	-0.01616476162706991
0.6004128267457945	-0.015464739353293538
0.6004893902812756	-0.014714149505187138
0.6005251507093943	-0.014360115113772567
0.6005561947976321	-0.014028120496930266
0.6006292017447643	-0.013255490874251583
0.6007004934583745	-0.012435255039788165
0.600724968927573	-0.012150866634730667
0.6007461294725789	-0.011881534209721961
0.6008124422049945	-0.011046242395209613
0.6008754953152187	-0.010168270921227518
0.6008916123963106	-0.00994161815568867
0.6009054032810502	-0.009724832459934857
0.6009624711934632	-0.008836993916167754
0.6010148669787307	-0.007913041717930697
0.6010250111615587	-0.0077323696766467415
0.6010335027116819	-0.0075578458327547615
0.6010792257393192	-0.006627745437125743
0.6011190852430671	-0.00566941012862078
0.6011251092394859	-0.005523121197604883
0.6011299171988925	-0.005380405885224149
0.601162656849168	-0.0044184969580838285
0.6011886322216348	-0.0034372170971231353
0.6011918646301389	-0.0033138727185628297
0.6011941393800838	-0.0031923452310957806
0.6012127295190799	-0.0022092484790419142
0.6012239950106324	-0.0012163019233686068
0.6012252493277709	-0.0011046242395209571
0.6012256653640508	-0.0009934976293851788
0.601229422743225	0.
0.6012273080680693	0.0007455296858705912
0.6012270751880564	0.0008284681796407872
0.6012263745964265	0.0009116376477413951
0.6012200326610332	0.0016569363592814496
0.6012201460491884	0.00174164699313549
0.6012108674204251	0.0023983980398621513
0.6012082955775975	0.002485404538922237
0.6012079178454406	0.0025731408685156776
0.601195065162043	0.003222956174589814
0.6011931476000072	0.00331387271856301
0.6011909499856394	0.0034058075046237424
0.6011746606255979	0.004046375540826555
0.601172096900322	0.004142340898203645
0.6011692235236349	0.004239651589416041
0.6011496740888281	0.004868661156011464
0.6011463708003727	0.004970809077844432
0.6011427196899785	0.005074677767126515
0.6011201259859473	0.005689818076301242
0.6011159708198233	0.005799277257485164
0.6011114198942589	0.005910890637689112
0.6010860369054924	0.006509851396037547
0.6010808987545189	0.006627745437125923
0.6010753057274592	0.006748294756154127
0.6010474275881922	0.007328766247219759
0.6010389509752471	0.00749939521253451
0.6010295171226492	0.00767601205084649
0.6009889531478393	0.0084189218150785
0.600978083524401	0.00860903971478845
0.6009660376521389	0.00880681478278697
0.6009225298143591	0.009507110541971536
0.6009088033727931	0.00971937808490661
0.6008936242430761	0.009941301808890315
0.6008482079739644	0.010593344895253085
0.6008285394737429	0.010830622379245036
0.6007629738249541	0.01167687915239897
0.600742108415628	0.011942375332290173
0.6007216843355809	0.012221457110701411
0.6006760725606696	0.012760000905493826
0.6006472126293141	0.013054826444350187
0.6005745701130306	0.013839509802671443
0.6005438463253104	0.01416797619293432
0.6005084364145723	0.014518647550170696
0.6004320045973169	0.01528182498270722
0.6003552758613873	0.01599449702661998
0.600311683425887	0.016396373145187326
0.6002614515608273	0.01682975086620929
0.6001828796820498	0.01751162093844784
0.6001055141878504	0.01814194551875481
0.6000455911308906	0.018627568546821557
0.5999763858173861	0.019156558476474586
0.5998998164350902	0.019744216080608362
0.5998257146373205	0.020281961563874934
0.5997455551584229	0.02086156357578786
0.5996526147612132	0.021499327888686012
0.5995828077692132	0.021979610993733134
0.5995163129328347	0.022414652975471502
0.599411575643753	0.023098358220929496
0.5992895148261952	0.02385831625717455
0.5992318610696787	0.024217805068696086
0.5991777507347607	0.0245401290361439
0.5990436672493087	0.025337951272909942
0.5988864636401001	0.02623378024392306
0.5988469983029432	0.026458796493734518
0.598812801542186	0.026659076008940005
0.5986717766541509	0.027426939904250575
0.5986418592721253	0.027580340315350366
0.5986177810307384	0.02771544518641164
0.5984438508599865	0.028625559157068714
0.5984290064014093	0.028702520363757825
0.5984157239123178	0.028770073255199022
0.5983186472603378	0.02926393475206185
0.5982142857142857	0.029784989966275682
0.5982066282270351	0.02982295973035523
0.5982061103234035	0.029825528761941292
0.5982055052988741	0.029828475449352965
0.5980907052822175	0.030387359329072425
0.5979889776848035	0.030873729427384797
0.5979731667875189	0.030949365860483594
0.5979546135715949	0.031036565693361023
0.5978534959734142	0.03151154826263511
0.597764407625554	0.03192278698798026
0.5977316940329538	0.032073906437126015
0.5976931328045804	0.03224902278375619
0.5976077622182249	0.0326364402806857
0.5975329768179437	0.0329701469536129
0.5974817018404458	0.033199149685166865
0.5974371875364218	0.03339510309544409
0.5973857605097868	0.033621296882570484
0.5973393645279699	0.033822870798858554
0.5972886232321152	0.03404354272002112
0.5972483889325783	0.034222097807396365
0.5972322827211727	0.034291172332366254
0.5971902906262674	0.03446588714647808
0.597153785244209	0.03462072633580346
0.5970907633298908	0.034888330109349094
0.5970604586815238	0.0350195655353128
0.5970198324557555	0.03518973092225146
0.5969900419994658	0.03531087155448864
0.5969642049806622	0.035417921882246545
0.596888127310327	0.035733511426195866
0.5968011055492128	0.03609036026667589
0.5967706452120937	0.036214460980605115
0.5966753403348862	0.03657952997977254
0.5965775903318368	0.03699256934398505
0.5965731275714969	0.03701034719939779
0.5964624248097878	0.03742555913594611
0.5963704158659441	0.03780537661967599
0.5963467390300424	0.037897198701473775
0.5962447338821674	0.03827198216068137
0.5961047132099251	0.038805514693911955
0.5960222739564995	0.03911879852574615
0.5959486425110051	0.03939273841895426
0.5957383064722609	0.04017490327472362
0.5954769778534201	0.041121088705891
0.5954188477995401	0.04133222452872748
0.5953695946933266	0.04150646877987897
0.5950903268515262	0.04249104067046856
0.59507060736234	0.042561772900534436
0.5948660714285713	0.043261907197765986
0.5947617995563756	0.04361545706294072
0.5947375757496107	0.04369624633093894
0.5943994352635252	0.04481425670502849
0.5941192302691057	0.04571870909884604
0.5939356283718498	0.04630235583948911
0.5936685558193432	0.047144069025168725
0.5934499120670186	0.04781754870813129
0.5930823295831115	0.04893387770599718
0.592900980968072	0.04947993451764063
0.5927542984113361	0.04991205069249882
0.5921767459750322	0.051591273847809274
0.592096766991892	0.05182184389829213
0.5920328497337404	0.052002291003478945
0.5915178571428571	0.05343856098826055
0.591282499146027	0.054087763735720065
0.5912502521600854	0.054170731110481554
0.5912119363620739	0.05427797926092946
0.5904989981897205	0.05616776807532377
0.5903537984799276	0.056527856096253645
0.5901786773471269	0.05699855834319062
0.5896906689220893	0.05824367680571976
0.5894352989568747	0.05888861770297703
0.5892815768400537	0.059280818352758835
0.5890937761828401	0.059744693661585524
0.5889580680220916	0.06007196463068731
0.5888606327120613	0.06031600481924834
0.5885248010507289	0.06113088756883786
0.5884716667870078	0.06125682426563964
0.5881696428571428	0.0619798442090857
0.5879989036370223	0.06238310486587818
0.5879732903139958	0.062443659302546695
0.5879378762520637	0.06252596425736165
0.5874612448397494	0.06363274913989435
0.5871054786406685	0.06444497644144989
0.5869399602300075	0.06482336303934644
0.5867086248643671	0.0653435344103365
0.5864094593621422	0.06601549722711514
0.5861940895116835	0.0665038847036472
0.5860777183761119	0.06676037639056673
0.5858697663191742	0.06720914773053246
0.5857254121957673	0.06753119723616612
0.5854219881583496	0.06818950293100844
0.5853227247237494	0.06840401043073246
0.5852670658299676	0.06852345839189689
0.5851137863319634	0.06885271041676465
0.58491536439088	0.06927643255090703
0.5849035594591561	0.0693016229470439
0.5848943384003834	0.06932118453127976
0.5848214285714284	0.06947549972482059
0.5845158413768802	0.0701184348025766
0.5844767487335955	0.0702004966373405
0.5844258233730522	0.07030678404370663
0.5841332790751892	0.07091534977537972
0.5840441660465152	0.07110032245436199
0.5839277155992155	0.07134066840714022
0.5837472177193204	0.07171197615105845
0.5835506782763576	0.07211500472240515
0.5832632614928602	0.07270018375111653
0.5832270723707097	0.07277369952528821
0.5831473214285713	0.07293487401151759
0.582928831279016	0.07337349618963036
0.5826974957933166	0.07383464502487862
0.5824864076250401	0.07425332478034459
0.5822933630316138	0.0746353580421652
0.582161230153332	0.07489503881988498
0.5816891880228813	0.07581822397177528
0.5816473701552978	0.07589982406498724
0.5816189333255413	0.07595493517090521
0.5814732142857142	0.0762371432652949
0.581319260256681	0.07653332232972926
0.5810676639496101	0.07701409147862756
0.5809871703070365	0.07716780540169935
0.5808656542784603	0.0773983156403243
0.5805093568726928	0.07807266732655582
0.5803150614749236	0.07843873344771109
0.5800198679442952	0.07899125484755241
0.5799750465033939	0.07907517745404627
0.5799454395430965	0.07913078044864212
0.5797991071428572	0.0794023160014609
0.5796311139500613	0.07971259081048533
0.5793719807866112	0.08018810660710222
0.5791464774127355	0.08060013134557702
0.5789325852174249	0.08099005608650227
0.5787919024289234	0.0812448867900571
0.5785793448268309	0.08162977253537619
0.5785004132791329	0.08177315728994651
0.5782504024375916	0.08222210471321131
0.5782234570496328	0.08227014404255094
0.5782062470807945	0.08230120699059315
0.5781249999999998	0.08244618331405926
0.5778629234560553	0.08291166509115597
0.5776107834888011	0.08335671822080984
0.5774989708569629	0.08355403212422705
0.5773234197856908	0.08386192263634139
0.5770092220530566	0.0844117265093506
0.576763093042683	0.08484073890124744
0.5767068295750157	0.08493909771788286
0.5764508928571426	0.08538161781416595
0.5764017226290178	0.08546624504087136
0.5763731933665142	0.08551516035476489
0.5760132563090434	0.08613089961506051
0.5757844599004596	0.08651995830860755
0.5753907252192023	0.08718701284360675
0.575248531339246	0.08742474421193953
0.5747767857142855	0.08821772061418497
0.57453173401723	0.0886258836982347
0.5744744889567741	0.08872089427055367
0.5743815229654857	0.08887430027597783
0.573893448362931	0.08967786302428003
0.5736842835221162	0.09002104364739542
0.5733423183972233	0.09057890955272804
0.5732498569102586	0.09072940473545124
0.5731026785714284	0.09096815711754766
0.5728817267295478	0.091324249192729
0.5728115320652873	0.09143767130411398
0.5725981687593601	0.09178027864220813
0.5724741805373446	0.09197740284267902
0.5722727535084207	0.09230104736871513
0.5722699525771096	0.09230551994751504
0.5720639642089904	0.09263121717998295
0.571939208472937	0.09283055275333597
0.5717248470161763	0.09316969344926375
0.5716510820992111	0.09328569112712547
0.5714285714285713	0.0936364843947284
0.5712803365252447	0.09386860794175682
0.5712455113210428	0.09392325744567064
0.5711888175882176	0.09401170774008286
0.5706384327956373	0.09486734552668276
0.5704505516602361	0.09515901602066643
0.5703170426199053	0.09536664201659364
0.5701438781960404	0.09563344287048425
0.5700497621231173	0.09577744126818225
0.5699928486203105	0.09586547599551531
0.5697544642857142	0.0962308205883522
0.5696459723963234	0.09639636141864577
0.5693389082220124	0.09686222804503873
0.569070178482388	0.09726941066889619
0.568827378172458	0.0976360186854541
0.5686794805325389	0.09785807492626583
0.5684147928959379	0.09825638972534678
0.568080357142857	0.09875685438258568
0.568015558917357	0.09885318050200223
0.5679991222625652	0.09887726971712787
0.5679723683048167	0.09891731005259417
0.5673428595099973	0.09984683811754524
0.5671571227533484	0.1001207878547357
0.5668437518547019	0.1005804545875028
0.5666662948640113	0.10083985813407079
0.5662994959247462	0.10136688383150162
0.5659825301739871	0.10183169045134949
0.5656871119057691	0.10225746715777094
0.5654366623444681	0.1026138386995481
0.5652929027867574	0.10282255567439676
0.5647321428571427	0.10362291314322244
0.5645627177751789	0.10386262640545076
0.5645025686035353	0.10394828830678746
0.56389593229879	0.10480136378564504
0.5635932819920909	0.10522109773749498
0.5630123265974389	0.10603638694517974
0.5629601050382709	0.10610854448219452
0.5623815106313984	0.10690171368887846
0.5621164004914848	0.10726937776502482
0.5613839285714284	0.10826982159650099
0.5611495295386607	0.1085873302520777
0.5610505766170116	0.10872179237355242
0.5604311314653058	0.10955537039164133
0.5601392736351639	0.10994192799924188
0.5596536151149136	0.11059586616341971
0.5596040253173143	0.11066158339535029
0.559118405425917	0.11129915161108399
0.5588630552428837	0.11163528612366538
0.5580869889075781	0.11265898525253766
0.5580357142857142	0.1127260012947652
0.5572736649578427	0.11371344390143362
0.5570293000111475	0.11402531962166138
0.556567535261998	0.11462395022522083
0.5564681506428681	0.11475163044001362
0.5559602269380981	0.11539447084397174
0.5556532388951184	0.11578904189140188
0.5549746719562754	0.11664821452308306
0.5548806587596192	0.11676621893140124
0.5546875	0.1170096466071971
0.5540023650945698	0.11786212859428026
0.5533201476308931	0.11870807882724434
0.5526583185442177	0.11952535400541169
0.5523252734394026	0.11993305288495565
0.5515299323948759	0.12090918140796361
0.5513392857142857	0.12114116170053346
0.5506257015446873	0.12200212303672309
0.5503759109545943	0.1222993518999976
0.5498608763559009	0.12291453850810281
0.5488910114870416	0.12406829669123033
0.5480039318401883	0.1250955129991315
0.5471326125285023	0.1261325148685501
0.5461576985614996	0.1272618176835993
0.5455985244511223	0.12789994545113975
0.5446428571428571	0.12899852597314904
0.5435322523131454	0.1302540591209889
0.5431035612202731	0.13072653722715977
0.5421500541420319	0.13178488074703731
0.5398072283727419	0.13436532128268283
0.5379464285714286	0.1364062786461656
0.5379284034897704	0.13642555363187417
0.5359882911673941	0.13846883760883433
0.5348786580074326	0.13964244386613017
0.53125	0.14341701410553048
0.5310835833825367	0.14358742532645588
0.5309839074885097	0.14368893889951911
0.5305743964464569	0.14410265671508768
0.5285536783597976	0.1461403228758436
0.5268622758705965	0.147810285283523
0.5259818998397461	0.14868976675738202
0.5247723552850295	0.14988056056158822
0.5245535714285713	0.1500942876180282
0.5233705701112422	0.15123594851022817
0.5226041314004598	0.15197666922865793
0.5212053571428571	0.15331826654036315
0.5207192739394838	0.15377883388639252
0.5203954574509881	0.1540861229562189
0.5187221890857356	0.15566219959843747
0.518136378078218	0.15621220616075693
0.5180247189094841	0.15631815133206398
0.5178571428571427	0.15647407037766348
0.5152817764149608	0.15885347784692566
0.5134400431040322	0.16052315548044555
0.5126210855847513	0.16127513897006135
0.5111607142857142	0.1625901517506133
0.5101588278774866	0.16348438744910332
0.5095534327097868	0.1640146528494034
0.5076646575876759	0.16569363592814526
0.5075753687630133	0.1657718689472924
0.5072056143595108	0.16609407660003522
0.5055341859684125	0.16754990886448642
0.5051267170852177	0.16790288440718706
0.5044642857142855	0.16847533137128864
0.5025536459877249	0.17011213288622898
0.5013216613005821	0.171148930058351
0.49994733740251124	0.17232138136527098
0.4977678571428569	0.17414791946213662
0.49699498483590965	0.1747856115782931
0.4954722270111506	0.17604535290088477
0.4946290539897701	0.1767398783233548
0.4913871049233781	0.1793712561887466
0.4910714285714284	0.17962695757750224
0.4877686737279204	0.18226299952095976
0.48681824963220777	0.18300940178711544
0.4843749999999999	0.18492655845131578
0.484103315475959	0.18513660092911183
0.4806694878479608	0.1877861207185645
0.4776785714285713	0.19005777894292358
0.4762209467048214	0.19114879562210602
0.47332906842089706	0.1933092419161695
0.47098214285714274	0.1950362054988678
0.46767586515674275	0.1974342884580731
0.46574480031175075	0.19883236311377425
0.4642857142857142	0.19987345253380684
0.4596865225033119	0.20311126349179087
0.4585858370227758	0.20388536635822138
0.4575892857142857	0.2045765547510634
0.45197851176972226	0.2084158081317102
0.4513940833886033	0.2088153217134497
0.4508928571428571	0.20915336912203805
0.445956185666214	0.21243850947710105
0.44419642857142855	0.21360877469268164
0.44401225114017695	0.21372959964880567
0.44377309877436105	0.21388445296004624
0.44024429776900015	0.2161803846914447
0.4375	0.2179428345554795
0.43642783201596913	0.21862716850026656
0.4339996608717048	0.22015911495227758
0.4317850325192688	0.22155810957037037
0.4308035714285714	0.22216971087866452
0.4283805320801489	0.22367549811263363
0.4270721047455246	0.22448326655767
0.4241071428571429	0.22628918844729634
0.41743115738410763	0.23030572334843583
0.4174162782774362	0.23031461285042448
0.4173989362884629	0.2303248397013674
0.41071428571428564	0.234231365850023
0.40744340436642534	0.23611980951081926
0.4072163842352387	0.23624923710546566
0.4040178571428571	0.23806388152253916
0.40232697748217316	0.23901168645239484
0.3976435608801874	0.24162044917981432
0.3973214285714284	0.24179896228819642
0.39714085386659337	0.24189781490445683
0.3964831813477726	0.2422583957838242
0.3939732142857142	0.24363090659733969
0.391854119725368	0.24477564514022393
0.39062499999999983	0.24544067691317561
0.3885691383865556	0.24653947974179774
0.3864857364426051	0.24764674106829865
0.3839285714285713	0.24899754966449492
0.38305763495583234	0.24945193415982295
0.3810247530000111	0.2505101994639157
0.3798961505066816	0.2510943028458578
0.3772321428571428	0.2524593509493808
0.37546008812024023	0.25336510635872356
0.3715808508530813	0.25532460804549273
0.3705357142857142	0.2558492222237807
0.36980296889555236	0.25621238774768484
0.3671875	0.2575108451768824
0.36535145824477905	0.2584107747265659
0.3640427975465742	0.25905116954068896
0.3638392857142857	0.25915033408210747
0.3635639406863466	0.25928419499423927
0.3581635302378515	0.26188012846449055
0.3571428571428571	0.26236511172085786
0.35552096836082187	0.26313365608776024
0.3528241288407554	0.26439741207138207
0.35044642857142855	0.2655051550637544
0.34761617959385177	0.2668064132610726
0.34665326975960464	0.2672456691520957
0.34375	0.2685631864412249
0.34043558527171786	0.27004717367673625
0.3403715042169859	0.27007563141127156
0.33977679565172725	0.27033836812063294
0.33705357142857145	0.27154054986040393
0.33396605036815064	0.27288519039133574
0.33342502531074625	0.27311964371950453
0.3303571428571429	0.274437749585823
0.3274383492170506	0.2756745837962942
0.3270089285714287	0.27585693309757253
0.3265655062064969	0.2760426220834952
0.32366071428571436	0.2772565330028718
0.3207819081311881	0.2784427406195411
0.3198469397006254	0.27882609355500015
0.3169642857142858	0.27999705872834213
0.3139889896929179	0.2811883845181736
0.3132607589395906	0.28147853712007376
0.3102678571428571	0.28264964778798835
0.30682695738499116	0.28398016438368284
0.30357142857142855	0.28523320623818244
0.3004588877190708	0.28641673394965206
0.29995296569974916	0.2866054107003037
0.296875	0.2877474226632675
0.2942330922369438	0.28871248859280113
0.2926832745664445	0.2892724075007016
0.2901785714285713	0.2901726761049038
0.2881134417016334	0.29090318698403417
0.2852345396139234	0.29190986973046495
0.2834821428571428	0.29251950076361966
0.2820942168784256	0.2929944896976966
0.2775948186595659	0.29451582744035065
0.2767857142857142	0.29478799756122087
0.2761701553843712	0.2949916051421533
0.27202717056986814	0.2963447501861193
0.2703420322288274	0.2968937662570701
0.26973698856114847	0.2970858064722262
0.2633928571428571	0.29907766653736306
0.2589703592971583	0.30041643388597006
0.25325084046325314	0.30209866699395294
0.25	0.3030443776529882
0.24762029650250758	0.3037214383897319
0.2454853845131261	0.30431152459898975
0.24330357142857148	0.3049118660487944
0.24151644954421234	0.30539305848413784
0.23799348051964603	0.3063239439570081
0.23660714285714288	0.30668807247811086
0.2357395774860372	0.30691113696261035
0.23215668354970312	0.30781625283242775
0.22991071428571433	0.30837861267554173
0.22917156033259375	0.30855958177447884
0.22503109223560372	0.3095560157529227
0.22321428571428575	0.30997656050114675
0.21998795094218432	0.3107057247238404
0.21459414515953676	0.31190974535825594
0.20982142857142858	0.31293105317919406
0.20828191371658372	0.31324354501005225
0.2043799502261835	0.3140246352315524
0.203125	0.314264015545924
0.2006091836272298	0.3147477172717859
0.19936605077884623	0.3149821512081727
0.19642857142857145	0.315508213403141
0.19441552937043732	0.3158717118616689
0.19020433234051365	0.31659168121932824
0.1897321428571429	0.3166707506455111
0.1889500105537666	0.31679739054839734
0.18468816552379858	0.3174646107683168
0.18303571428571425	0.31772011001234834
0.1791556982771349	0.3182763502414109
0.17633928571428564	0.3186824465814311
0.17516495400017545	0.31883861307747396
0.17241142858954794	0.31919928983963936
0.1696428571428571	0.31954570380785075
0.16747424814256368	0.31980443789390056
0.16584590126465815	0.3199937118571296
0.16294642857142855	0.320301831527432
0.15775939740619238	0.3208231887014734
0.15673838727466993	0.3209219941551025
0.15625	0.32096431365847483
0.15481320446853175	0.3210901390062314
0.15225877357795708	0.3213066372338207
0.14955357142857145	0.3215083428294042
0.14782836785812375	0.32163851844067193
0.1462053571428571	0.3217513611779288
0.14453632910835607	0.3218577932014385
0.14344144881029075	0.321923772284207
0.14285714285714285	0.32195847791799903
0.14131187250451333	0.32204047093780164
0.138774335252572	0.3221727125298358
0.1361607142857142	0.32228033016664714
0.12960690909258826	0.32250322442820495
0.12950881658438235	0.3225062038089722
0.12946428571428564	0.3225070602199805
0.12934061645085626	0.32250947766439025
0.12496644078454772	0.3225834929493941
0.1227678571428571	0.3225959769824776
0.1204872973565142	0.3225981982723059
0.11607142857142855	0.3225853461818382
0.11596981590937883	0.32258380142457255
0.11165722877684575	0.32250070573574
0.109375	0.322430333542852
0.10370007155603217	0.3222132702980844
0.10304710585265836	0.32218552345620444
0.10267857142857134	0.3221673440474735
0.10128230372651742	0.322089629063756
0.0988201997274038	0.32195057859398607
0.09598214285714274	0.32175649171290965
0.09464456417278277	0.32166488902704193
0.09249452348672776	0.3214916454509892
0.09051617098891912	0.32133244163928565
0.08928571428571419	0.32121845810427874
0.08643458557162925	0.32095366657730356
0.08593749999999994	0.32090403818374885
0.08351506513113599	0.32064645745852555
0.08258928571428564	0.32054739401921095
0.08212514684962019	0.3204941555744839
0.07841795554968772	0.3200510786631271
0.0758928571428571	0.3197176058387706
0.07251741141631102	0.3192453892670994
0.07058612740687281	0.31896558432381844
0.06919642857142855	0.318753796463503
0.06792436052377931	0.31855145459903167
0.06673454745619828	0.31835916288800997
0.06584821428571419	0.3182101634999902
0.06349179678111755	0.3178045729028617
0.06293081087639685	0.31770538879553994
0.062499999999999944	0.3176284703104909
0.05918907860798822	0.3170148532783932
0.05916818467709617	0.31701092597864383
0.05915178571428564	0.31700773460045373
0.05900784348665583	0.3169796681231636
0.057304212600472304	0.31664653140851745
0.055803571428571286	0.31634306806083967
0.055450877702759915	0.31627160876163446
0.05501932770220053	0.3161812658324427
0.05245535714285704	0.3156375715454821
0.05177566744763784	0.3154906265980476
0.05096456456396381	0.31530974226160713
0.04910714285714274	0.3148904154875646
0.0481420291627816	0.31466849885464865
0.04701841619958136	0.31440238510853
0.04575892857142844	0.3141001693047147
0.04441576844481787	0.3137726694657854
0.042700229674836276	0.3133416126567352
0.04241071428571419	0.31326785253967615
0.04067463815739336	0.31281318231947486
0.039062499999999944	0.31238815674210707
0.038814662977818826	0.3123220839545491
0.03851011197998805	0.3122385884487026
0.03696889104801654	0.31181575655376115
0.03571428571428564	0.31146203390239424
0.034241248945953706	0.3110400494401534
0.03315346310145517	0.3107247198975464
0.03236607142857134	0.31049010159707646
0.02969095000340216	0.3096805518952493
0.029306034154755523	0.30956187791352796
0.029017857142857095	0.3094721557008854
0.02688589894767529	0.30879205349601213
0.025506728371904652	0.30835140634961944
0.025297054293879462	0.3082823545866202
0.022321428571428548	0.3072847507354631
0.021756276990899215	0.30709258146789975
0.02105227674510307	0.30684726010217067
0.018973214285714246	0.30611508840314655
0.01805335635408939	0.3057867133496841
0.01693942075605709	0.3053795234971402
0.015625	0.3048940860135925
0.014399878959320989	0.30443190911300744
0.01296786235433578	0.3038768248063622
0.010790449202804253	0.3030335090206703
0.009080329533991238	0.30235333517614377
0.008928571428571341	0.3022919670464934
0.007771914296870686	0.30181848873485295
0.007222975989862768	0.30159358271965764
0.005580357142857095	0.30090595607693793
0.005324021501405929	0.30079737583169563
0.0037047227581922804	0.30010494127104
0.0034848733194818293	0.30000974471848296
0.002232142857142738	0.2994629237328098
0.0019623437543513367	0.2993440447096569
0.00167189717569044	0.29921563770530135
0.0005580357142856429	0.2987192499155593
0.00023105031274622823	0.29857217628711813
-0.0011160714285715634	0.29795929047897385
-0.0018782402009018262	0.2976086643535375
-0.0031985186973989	0.29699576022277974
-0.0044642857142858094	0.2963963667804599
-0.004896913768827671	0.2961913308581656
-0.005336365032025114	0.295978923801247
-0.006584462273605485	0.29537616617667883
-0.007812500000000056	0.29477147393713854
-0.008705441537237957	0.2943271495025554
-0.009927258904415315	0.29371386772965313
-0.011160714285714357	0.2930828859856354
-0.011989795567388939	0.29265441182795704
-0.01322452415479125	0.2920065049030559
-0.015178605513254062	0.2909580331235946
-0.01648226288722271	0.29026002096941517
-0.017857142857142905	0.2895075329757917
-0.018320259334245803	0.28924998630435106
-0.019701556327865133	0.2884754860650941
-0.02120535714285715	0.28761712376035964
-0.021373708694961524	0.2875201145413001
-0.022826348038346322	0.28667627588116196
-0.022876541938819384	0.28664709778237696
-0.02435503338543238	0.28577239655062847
-0.024553571428571452	0.28565399515387885
-0.02600983158679726	0.2847774411988913
-0.027267031129225683	0.2840075245893887
-0.027901785714285754	0.28361572946818947
-0.02910266852519272	0.2828677468163764
-0.03011454511592887	0.2822266970362142
-0.03125	0.2815017744265593
-0.032155533479196086	0.2809184904293781
-0.03290040256566795	0.2804306134466622
-0.034598214285714246	0.27931008356454545
-0.035168906816989864	0.2789301474790949
-0.03562726948095479	0.2786199334852767
-0.03794642857142855	0.2770385610475462
-0.038143268496165894	0.27690319300034705
-0.0382976628203609	0.2767952799377894
-0.03954369153309922	0.2759179318278133
-0.041077640308370744	0.27483665881795216
-0.043460735600266254	0.2731020000567981
-0.04464285714285715	0.2722289570605664
-0.04682927394869141	0.2705876816288677
-0.04841737812130015	0.26935764193343764
-0.05133928571428581	0.2670624208909709
-0.05243151932115436	0.2661908483997927
-0.053189121234584136	0.2655675330717183
-0.05517782208276395	0.26393817413113363
-0.05726062041541974	0.26217951675617945
-0.05778570039834713	0.261734082372824
-0.05789319643773383	0.26164313400466266
-0.05803571428571436	0.26152043079105697
-0.06025717435516442	0.2595840529829916
-0.0607319035894307	0.2591637368636829
-0.06266855779767805	0.2574191550468982
-0.06353170425058197	0.25664262333037946
-0.0647321428571429	0.2555293252357338
-0.06736201793670266	0.25305736405273505
-0.06901628707629132	0.2514770709095425
-0.07142857142857145	0.2491029151807953
-0.07191203588076522	0.2486202048441087
-0.07303606082022235	0.2474797859688017
-0.07446582913377969	0.24602343821524206
-0.0765261559934029	0.2438582160719621
-0.078125	0.24215076142146605
-0.07983061828411114	0.24028696003732847
-0.08094102383222551	0.23906335919869465
-0.08482142857142855	0.23465979245191057
-0.0850454481464355	0.2344020606560463
-0.08518396280334906	0.23424014141741362
-0.08575177095042213	0.23356647200935884
-0.08758255776611173	0.2313900267530992
-0.08922032569645955	0.22938284742063292
-0.09007730601592873	0.22833606596736677
-0.0915178571428571	0.2265225595227002
-0.09253234646241842	0.22524280464859436
-0.09310345792587665	0.22450027691958618
-0.09494822030578498	0.22211077844606802
-0.09514902500042438	0.22184277120556883
-0.09683118290817255	0.21959207087112215
-0.09731692547420173	0.21893206736266257
-0.09821428571428575	0.21770885970591328
-0.09863582600472182	0.21712819918020101
-0.0996463686928521	0.21571449702679993
-0.10039953941523722	0.21465757584206538
-0.1015625	0.2129999969062112
-0.10193788658318353	0.2124593903506278
-0.10271025731773264	0.21133053056361745
-0.10382316384744777	0.2096992062123293
-0.10418500723507174	0.20916034180434157
-0.10491071428571436	0.20807654595777728
-0.10548399737627401	0.20721161209494035
-0.1063912501545719	0.20582083479554444
-0.10710867646383904	0.2047180540414387
-0.10825892857142866	0.20292138787894878
-0.10856083297769276	0.20244504370129612
-0.10870337512363004	0.20221955049992385
-0.10909012412464586	0.2015977890021665
-0.11026225809065776	0.19971513890130663
-0.11068753417486171	0.19902681080427065
-0.1116071428571429	0.19751573123467858
-0.11179433241124981	0.19720630502290792
-0.11194782629554334	0.19695063398321389
-0.11277364221373709	0.19556840110004317
-0.11328968945964163	0.19469141436536921
-0.11380148177189647	0.19382413783653285
-0.11461055388534075	0.19243212882355631
-0.1147606874729114	0.1921725055091207
-0.1148198478797765	0.19207049828890427
-0.11495535714285715	0.1918332583027201
-0.11619638641030144	0.18964777381545475
-0.1168251050973535	0.18853206702449224
-0.11710768873277727	0.18802288653747368
-0.11760668728028867	0.18711885252720256
-0.11830357142857145	0.18584652424165024
-0.11878984550442967	0.18495353451759589
-0.11898743146299784	0.1845850556499912
-0.11953234285858727	0.18356012176528302
-0.12083081853746142	0.1811065844515136
-0.12165178571428575	0.17953068544613277
-0.12192831759086747	0.17899474273193489
-0.1221349140353703	0.1785904970315279
-0.12284578932422419	0.17719164699699222
-0.12334630868640589	0.1761909339420288
-0.12455071658447248	0.17375951204880263
-0.12473749712890686	0.17338270386099502
-0.12481409324479492	0.17322667230520575
-0.125	0.17284186014942465
-0.12578050891730827	0.17122516772263313
-0.126092479064729	0.17056850125528217
-0.12673737799033155	0.16921342706674475
-0.12681979828134116	0.1690374390534766
-0.12742110272419355	0.16774995066158352
-0.12768108459449745	0.1671875733231143
-0.12834821428571425	0.16573317325650844
-0.12861423340919886	0.16515039928610356
-0.12871655938093288	0.16492592893132696
-0.1289397843042134	0.1644260408935294
-0.12998053082334543	0.16209671348765134
-0.1304476654682673	0.16104081202687717
-0.13094386086280269	0.15990068319696055
-0.13121927454370047	0.15926333654908423
-0.13169642857142855	0.15814799497293097
-0.13223369605102137	0.15688039986530358
-0.132426610780481	0.15642477871934657
-0.13282308837215193	0.15546800188463183
-0.13397432077382318	0.15267130254500688
-0.1347593185515663	0.15073414239043176
-0.13504464285714285	0.150014180992662
-0.13567209791076892	0.14841626310357248
-0.13628934138418475	0.14681954299781108
-0.1369719906663479	0.14502370531338005
-0.13839285714285712	0.14120654218887413
-0.13892740920249827	0.13975581261991138
-0.13909037600363658	0.13929771495165222
-0.1393987841877154	0.13843594700089817
-0.14048324607570492	0.13534858171515934
-0.14110349160021038	0.1335543595861703
-0.14174107142857145	0.13166388766119985
-0.14199746941345148	0.13089673186516476
-0.14207115438197943	0.13067626588964154
-0.1421999210974431	0.13028120877784505
-0.14301069789787624	0.1277935337171927
-0.14346246041685562	0.12639209402669727
-0.14349794511347966	0.12627995917121104
-0.14392768851108523	0.12490708128061884
-0.14417533631487597	0.12411873853816752
-0.14472678062944208	0.12233006870633173
-0.1448156715616819	0.12203841115211544
-0.14486982801781859	0.12186187224400385
-0.14508928571428575	0.12113194005245409
-0.14562401007547937	0.11934352119024699
-0.14615944641884132	0.1175087763093714
-0.14641040175571435	0.11664682108405489
-0.14680259181136007	0.11526605732272621
-0.14740765000609618	0.11311810617578882
-0.14792497846966415	0.11124862006837971
-0.1484375	0.10934797928384865
-0.14861359184133532	0.10868909344607336
-0.148708290674647	0.10832832158720462
-0.149343965611423	0.10584253495767076
-0.1497673560599893	0.10421274180624468
-0.15043578910369	0.10152286536855781
-0.15069955296385554	0.10043122072047123
-0.15178571428571425	0.09583626560648811
-0.15194748631653437	0.09514445465322552
-0.15197669919291804	0.09501343676845836
-0.15202259607598662	0.09480230779111776
-0.15407486443218002	0.08511248902683405
-0.154488599504699	0.08306974817961116
-0.15503400449541563	0.08016767335410535
-0.1559990155857934	0.07486603814038939
-0.15665226447364475	0.07109733762377418
-0.15745947952282585	0.06601630863367752
-0.15770552129444387	0.06440417412896665
-0.15847231264343867	0.05909658603201062
-0.15848214285714288	0.05902104000584579
-0.15916308567195891	0.05369592209832663
-0.15932821166190853	0.052324137708171625
-0.15992705463766013	0.04706570449470343
-0.16036013608198482	0.04272982810895942
-0.1607027626733272	0.03903956050707319
-0.16101383520051532	0.03500447401004636
-0.16130163385686894	0.03151080260640721
-0.16165583341059503	0.026102614377030542
-0.16184124997525834	0.02292185139573416
-0.16197014796247566	0.020021593341097876
-0.1622202058267287	0.013486261218902729
-0.16229656620437444	0.011046242395209571
-0.16234051520185697	0.008705453071682578
-0.1624199193395522	0.0022752978945653757
-0.1624103214762675	-1.1102230246251565e-16
-0.16227921407817314	-0.00952038203272737
-0.16224237500790115	-0.012150866634730695
-0.16212599136404157	-0.014920364797840868
-0.16173800329315988	-0.024301733269461223
-0.1611520108413424	-0.0327994435858498
-0.16089560394447006	-0.036452599904191973
-0.1604760952890247	-0.04071899054923145
-0.15971248800722132	-0.04860346653892256
-0.15890724210766569	-0.05506457740399334
-0.1581848520967662	-0.06075433317365325
-0.1570373950551191	-0.068140535184805
-0.15630773857593144	-0.07290519980838389
-0.15566922768786198	-0.07642857446401913
-0.15425325706888507	-0.08415496170217934
-0.1520136959522725	-0.09482845210037188
-0.15197505138956466	-0.09501330085992826
-0.15194398988301588	-0.09515433681373159
-0.15178571428571425	-0.09580834180888731
-0.1495639040481424	-0.10494952939567603
-0.1490398876256968	-0.10692207926763247
-0.14821105339844634	-0.11009688184142791
-0.14746826479601888	-0.11286788731874381
-0.14700158902875113	-0.11456436185978824
-0.14602212409908782	-0.1179777136162527
-0.14577981014540414	-0.11880405924367382
-0.14563830239503556	-0.11929049134008213
-0.14508928571428575	-0.12110211588556374
-0.1442206188492316	-0.12396278184008347
-0.14397786346076863	-0.12473087050340481
-0.1435508429427495	-0.126091425277697
-0.1427528497216895	-0.1285855004702008
-0.14207989283488082	-0.13064976184194588
-0.14174107142857145	-0.13166388766119985
-0.14123657181219645	-0.13316020785748822
-0.14079783108964447	-0.1344375045014513
-0.14005676128665395	-0.1365583300816004
-0.13839285714285712	-0.14121407668749197
-0.13805157389934858	-0.14215874408818835
-0.13793896927284183	-0.14245909085764258
-0.13770811401187846	-0.14306129351391378
-0.13465150826959502	-0.15094441848303225
-0.1334912612144335	-0.15383883989615427
-0.13169642857142855	-0.15814125744847984
-0.13142130201702923	-0.15879358582203013
-0.13132904605042048	-0.15900528809176218
-0.13114592015970625	-0.15942913183924662
-0.12973438450674268	-0.16264709168478128
-0.1290522899850435	-0.1641528419387315
-0.12801285982404936	-0.1664663453298669
-0.1276429119975159	-0.16726363898589633
-0.12669127016050766	-0.16928649587026273
-0.125	-0.17282645010140368
-0.12444297330397469	-0.17397931639363393
-0.12423469627626299	-0.17440438746976675
-0.1237652392933784	-0.17534536061728734
-0.12259713500893948	-0.17767553147149184
-0.12166760219957867	-0.17950404796559766
-0.12165178571428575	-0.17953461825234893
-0.12071228530663147	-0.1813331352696518
-0.11944996130745617	-0.18371582685123544
-0.11898743146299767	-0.1845850556499914
-0.11877479764798066	-0.18497750708573402
-0.11830357142857145	-0.1858454427190058
-0.11746671555271815	-0.18737191924005658
-0.11667071580873917	-0.18879689771571637
-0.11590076894360973	-0.1901513216997949
-0.1145268423931976	-0.1925736229450206
-0.1137223052377418	-0.1939483895197302
-0.11268959885385982	-0.19569704932695148
-0.11233493178882031	-0.19629884164707176
-0.1116071428571429	-0.19749601910446446
-0.10931958960815252	-0.20121657528855086
-0.10782049170199581	-0.20360922662583228
-0.10683218770259778	-0.20513840868323457
-0.10580691061210568	-0.20671256684478923
-0.10491071428571436	-0.20806323659741457
-0.10311506833973133	-0.2107148351486901
-0.10225351976405012	-0.21198268097676967
-0.09966369602218583	-0.21566953351467735
-0.09894222230358768	-0.2166864685400181
-0.09821428571428575	-0.21768317363259437
-0.09411908753013948	-0.2231616320467448
-0.09188448146036082	-0.22598637297421023
-0.08482142857142855	-0.23464998761716377
-0.08454165018974058	-0.23498497850200134
-0.08437818799503	-0.23517528941820912
-0.08371401913619742	-0.23592432615349995
-0.07951170512616229	-0.24063800350091716
-0.078125	-0.2421494423424989
-0.07620230864180161	-0.2441985263225124
-0.07434620632777852	-0.24614568481288512
-0.07273598757627195	-0.24778561682740002
-0.07188050005017224	-0.24865227722564728
-0.07142857142857145	-0.2491029151807953
-0.0689153117143137	-0.2515760930797023
-0.06706206071564075	-0.2533432876225283
-0.0647321428571429	-0.25552910677106655
-0.06318217874477267	-0.2569480054236014
-0.05803571428571436	-0.2615160371788716
-0.057783255834843505	-0.26173347750022535
-0.0569755151621511	-0.2624080510158532
-0.052086637022293325	-0.2664634560655279
-0.04730559465781056	-0.2701871711092759
-0.04611969888631684	-0.27111181654537037
-0.04464285714285715	-0.27219048690343894
-0.03999113309442387	-0.27558687630828804
-0.03586780804708861	-0.27840329528507113
-0.03369771319441947	-0.279885175881486
-0.031249999999999972	-0.2814443424180886
-0.027236259550067088	-0.28400330598926693
-0.023300137154692757	-0.28633984560621883
-0.020603642921405957	-0.2879379113919255
-0.017857142857142932	-0.2894479294576485
-0.01379678881245372	-0.29168569554745005
-0.010210116218445253	-0.2935164316839894
-0.007517967870104669	-0.29489502420365843
-0.0044642857142858094	-0.2963477886573842
-0.0010931840485847166	-0.2979478482600734
0.0021582308203120237	-0.29937755355838835
0.005480503039880735	-0.30084101496844484
0.008928571428571341	-0.30224154117790464
0.012206002998307208	-0.30357140458861637
0.01566856388316551	-0.3048619177536885
0.01908618933888223	-0.3061359360778087
0.022321428571428548	-0.30723677293072815
0.026123893304296597	-0.30853157371552364
0.03054077420905571	-0.30989697897503576
0.03332189669590646	-0.31075533479334677
0.03571428571428559	-0.3114198104837161
0.0410072829734372	-0.31289307230936825
0.047056452219700284	-0.31438983647627033
0.0482096306126652	-0.3146756163335764
0.04910714285714274	-0.3148716182710491
0.05512535041972394	-0.3161951509927372
0.05590658228912987	-0.31636439411919326
0.062499999999999944	-0.31760203955267874
0.06575233303153943	-0.31816341359227185
0.0718608520495751	-0.3191411125402963
0.0758928571428571	-0.31972647008176625
0.07602766057450011	-0.319744243742722

==> figures/contour_points_4.txt <==
0.18303571428571425	-0.15025461242906768
0.18523118789243542	-0.15062734894269472
0.18960836808582063	-0.15135393835652744
0.18973214285714288	-0.15137321644515483
0.189843396804855	-0.15138857724008123
0.19430794168523796	-0.15197796250794463
0.19642857142857145	-0.1522159602806532
0.20139015838407215	-0.15268424534430824
0.20390079373916653	-0.15290290540178103
0.20614175877731628	-0.15304513315279641
0.20982142857142855	-0.15325270696399015
0.21404605593955006	-0.153372228085962
0.22286199745860696	-0.15342654431098693
0.22321428571428575	-0.15342601470295508
0.22336111582316462	-0.15342166586071979
0.2237509000467292	-0.15340999168086286
0.22991071428571436	-0.15318895435403695
0.2332305276533579	-0.15301388185607315
0.23331309466506744	-0.15300832735007877
0.23660714285714288	-0.15277166652730498
0.2383975715279305	-0.15261836073454058
0.24263447191104315	-0.15221739946157373
0.24330357142857145	-0.15214876869589497
0.24370756149803724	-0.1521049396605278
0.24556982490131582	-0.15187739274566175
0.25	-0.15133096775357938
0.2555977245603725	-0.15049216067064633
0.25669642857142855	-0.15032437334544516
0.25778858301618757	-0.1501269813570042
0.2633928571428571	-0.1491302984564154
0.269560119898955	-0.14786013972366976
0.2705242831269403	-0.14764672588554423
0.27418069410822427	-0.14679242862244776
0.2765058792308266	-0.14624730970490815
0.2767857142857142	-0.14617854662094137
0.27716125000983355	-0.14608394875614317
0.28224611522385984	-0.14474835829214908
0.28348214285714274	-0.144409061128213
0.2853213697794251	-0.14389281557870373
0.28779897830109186	-0.14317213559126338
0.2901785714285713	-0.14246294613719396
0.2918208878715653	-0.1419494588839084
0.29317515459817167	-0.14152304849031852
0.2941425476547901	-0.14121097401871238
0.296875	-0.1403120017447784
0.29836821345030295	-0.1397984450278491
0.3002232142857142	-0.13916384911551172
0.30300040367576897	-0.13817222461932757
0.3034272371236058	-0.13801856638925292
0.30357142857142855	-0.13796692129808624
0.3038683024911486	-0.13785765820623652
0.3058948093800152	-0.13710308361757878
0.3069196428571429	-0.13671405275233914
0.3083299010431787	-0.13617420607500927
0.30919531139838435	-0.13583647201981064
0.3102678571428571	-0.13541350109990574
0.3118359607515784	-0.13478164326983474
0.3130907450819093	-0.1342713602276366
0.3136160714285714	-0.1340587273605835
0.3149269880646516	-0.13351489792531582
0.3154316018932434	-0.13330362088715905
0.3169642857142858	-0.13264978359324334
0.3177326795881999	-0.13231947691557555
0.3193574368290211	-0.13160782906838306
0.3203125	-0.1311884736929453
0.3212022203878734	-0.130789838395998
0.3222505796945962	-0.13031644267910916
0.32366071428571436	-0.12966778502755516
0.32597247081870623	-0.12858353903360897
0.32664758221649615	-0.1282635511191045
0.3270089285714287	-0.12809299392074747
0.32826699509445695	-0.12747869564266112
0.3303571428571429	-0.1264575388976689
0.33106226723494725	-0.12610163634082058
0.33235477593297186	-0.12543287730793085
0.33541517710197044	-0.12386482948660804
0.33705357142857145	-0.12300430570485071
0.3383816965894011	-0.12228466483577485
0.339647059802093	-0.12159807617494284
0.3404017857142858	-0.12118117375953194
0.34373526577696745	-0.11930306364296484
0.3437442490834034	-0.11929799488544521
0.34375	-0.11929469068325274
0.34378021316820795	-0.11927699040723855
0.3477087879898546	-0.11696509114039044
0.35044642857142855	-0.11529470813697648
0.3529501185817664	-0.11370910617551905
0.3553001511066011	-0.11221572093425161
0.3571428571428571	-0.1110002699752334
0.36031498065751716	-0.1088345350368353
0.3620344273210551	-0.10765772662780865
0.3634558343457886	-0.10665949218543702
0.36383928571428564	-0.10638677462101531
0.36521348603107023	-0.10539267128181526
0.3664011357541273	-0.10451670709445593
0.3671875	-0.10393652086789035
0.36811929420094186	-0.10323676960650585
0.3687585618775212	-0.1027470523359301
0.3705357142857142	-0.10138808880704323
0.3708407907174002	-0.10114860475615023
0.3710441930046246	-0.10098924068038573
0.3720639940817035	-0.1001907651645571
0.37218032971146864	-0.10009927439909869
0.37220982142857134	-0.1000759908200752
0.3732490517684716	-0.09924475300931818
0.3734979389624219	-0.09904451783786519
0.37388392857142844	-0.09873275050537281
0.3748000799050864	-0.09798593386293683
0.37536626403245793	-0.09751472326119007
0.3760870084852656	-0.09692358580447605
0.37723214285714274	-0.09596470439427529
0.3773589751606359	-0.09585753563468555
0.37743391152506767	-0.0957928695799467
0.377739038368178	-0.09553349651869675
0.3786124030209155	-0.09478689829780232
0.3794159486716879	-0.09408513794336121
0.37984954582057345	-0.09371223145343341
0.38039799422650666	-0.09323275228925168
0.3805803571428571	-0.09307231396967297
0.381072324725848	-0.09263401046694067
0.38134611746673186	-0.09238596236584565
0.38228097479694834	-0.09155229350064195
0.3823464445919652	-0.09149262899572605
0.38328908007283147	-0.09063193199877376
0.3835264110111237	-0.09041333947981164
0.3839285714285713	-0.09004401795877526
0.3842746266842717	-0.0897221773046454
0.38476122408529184	-0.08926563144965158
0.3852442685394914	-0.08881373441270063
0.3856026785714284	-0.08847544167005367
0.38598255187555675	-0.08811236218214027
0.3869657126092869	-0.08716875700318488
0.3871397198324572	-0.08700046386567209
0.38727678571428553	-0.08686781332766516
0.38837754321791285	-0.08578616724658905
0.38896834477733855	-0.08519270506293711
0.3906249999999999	-0.08352739968056841
0.39071452191448197	-0.08343604829913645
0.39076062092611275	-0.08338794425837606
0.390904346712979	-0.08323784918389737
0.392979873324149	-0.08105639075641655
0.3939732142857142	-0.08000240806623568
0.3941656296209849	-0.07979323115601641
0.39519215917032596	-0.07865484934414982
0.3957830529491626	-0.07800289196903251
0.39732142857142844	-0.07627057325381764
0.3973545429402849	-0.0762327286624993
0.3973696021994534	-0.07621509923307426
0.3974110365414808	-0.07616733734131553
0.39840514918299164	-0.07500905501538865
0.39888759048119304	-0.07443296131049437
0.3994347405035591	-0.07377671496045332
0.4003370163065193	-0.07265647832400962
0.40146548025328377	-0.07130030519986014
0.40261286394629936	-0.06985018817030264
0.4031961392998575	-0.06910678911546811
0.4034330335400278	-0.06879783778111614
0.4040178571428571	-0.06803833362462136
0.4045441316680104	-0.06733867221952683
0.40488951059398415	-0.06687882925613073
0.40534029363998714	-0.06627050587121491
0.40584196877539197	-0.06557469205977248
0.4062670522187295	-0.06499575830829815
0.40695903582395554	-0.06402705194823058
0.40710958307197126	-0.06381320463543985
0.40717984638632027	-0.06371525191928343
0.40736607142857123	-0.06344821966138875
0.40807344097349474	-0.06242682775675318
0.4083228402059734	-0.062056200514313736
0.4088607624711297	-0.061272153197278134
0.40895459161445996	-0.061133271797298744
0.4090401785714284	-0.06100568726264477
0.4095070953347957	-0.06030158843825881
0.40981495623241554	-0.05983114382643012
0.41061211373052203	-0.05860407371694093
0.4106466271068192	-0.05855066508250184
0.41066352778391035	-0.05852415247692161
0.41071428571428564	-0.058444655062200424
0.4111990683242044	-0.057676632319208415
0.41149060961372363	-0.05720829891555765
0.41174312419375914	-0.05680329116774743
0.4122283212849663	-0.05601401949103471
0.41227957676730664	-0.05593057712557173
0.41230566938424734	-0.05588748754050282
0.4127958313563531	-0.055059528985080125
0.41371881644501446	-0.053496545349873664
0.4138242326959474	-0.05331777151290573
0.41388004796327627	-0.053222877605089064
0.4140625	-0.05290223058417243
0.4148040588159537	-0.05158002045731799
0.41537692790224773	-0.050526307769176104
0.4163809239800184	-0.048645704129364475
0.41666167485719896	-0.04811293414997453
0.41680063424554625	-0.04784988020463743
0.4173966612776916	-0.04667732855515924
0.4173997165254427	-0.046671281199739956
0.4174016565510757	-0.046667385842314196
0.4174107142857142	-0.046649213630944625
0.4177545317222191	-0.04595162638584338
0.41798419884831983	-0.04547879465841484
0.41809993236960485	-0.04523274807089328
0.41827543092897096	-0.04486167006028219
0.4187790048360359	-0.04379595881845019
0.41911436356997755	-0.04309009172034253
0.4191286922897478	-0.043058634895452225
0.41943703856980685	-0.04236090481143065
0.41991313302189154	-0.041289657109308237
0.42018030445172944	-0.04068020041012263
0.42068966968272575	-0.03949602893973686
0.42075892857142855	-0.03932943635241484
0.421198986171038	-0.038254717619812445
0.4212721357348549	-0.03806720765005134
0.4213806587716169	-0.03780185960766588
0.4216841567777986	-0.037034002109220476
0.42183835184785956	-0.03663972663275547
0.4220493578927391	-0.03609015906461882
0.4221564643451727	-0.03580904289619846
0.4223713024300789	-0.03521498931019573
0.42261337872488514	-0.03457900524829638
0.4226788340213747	-0.03439786886894658
0.42288947312512815	-0.03379147101218413
0.42304700540382795	-0.03334128465164693
0.4233866372244315	-0.03236968530898804
0.4238221909593254	-0.031070493325082188
0.42386275256007966	-0.030949635678558046
0.42389338682344746	-0.030858957504532797
0.42410714285714285	-0.03018795947005415
0.4243130495041403	-0.029531715513175516
0.4246664968960411	-0.028352457082030408
0.42473721223357813	-0.02811595086148566
0.42482336467442694	-0.02781348022863453
0.4253784799249941	-0.025825789965184864
0.4255235103748247	-0.02528953748503865
0.42569491649497204	-0.024620613334228353
0.42603122603808397	-0.023279579734442446
0.4262269933142865	-0.022469954591312097
0.4264511639855648	-0.02148480728491073
0.4266226258015553	-0.02071313045714801
0.4268475955679083	-0.019657207581340014
0.4270967372093717	-0.018403770793639862
0.42715864606719567	-0.018079466049749165
0.42743484779378105	-0.01656936359281455
0.4274553571428571	-0.016445406751358083
0.4276850754761128	-0.01502610832628426
0.4277229550837891	-0.014780000596477383
0.42794394763361254	-0.013255490874251569
0.4281141563925516	-0.011924575592815734
0.42819719425807573	-0.01123144035082757
0.42834026412573617	-0.009941618155688725
0.428449589190798	-0.008776699059706378
0.42853756940476934	-0.007749125618634112
0.4286237215048033	-0.006627745437125798
0.4286863256754996	-0.005579980518145761
0.4287505710825793	-0.004329844406338518
0.4287939457871947	-0.003313872718562816
0.42881910104824283	-0.0023318145686072045
0.4288424247599426	-0.0009705159060455215
0.42885071220919185	2.7755575615628914e-17
0.42884496449655685	0.0008077158853110056
0.42882867497337473	0.001947127027352863
0.4288112897565346	0.002761560598802476
0.4287816233714301	0.0035953979238580736
0.42873552858881003	0.004670274704582089
0.42869305856423123	0.005523121197604869
0.42863581886115026	0.006417087289274176
0.42860442075772887	0.006903901497006121
0.42856824007703426	0.007362846683880153
0.4284961270666145	0.008284681796407345
0.42840465952410156	0.009273976391984295
0.42836820230634287	0.009665462095808541
0.4283294651476174	0.010025938161415032
0.42822067577887624	0.011046242395209738
0.4281890623263074	0.011348817313188903
0.4280897028684592	0.012165422926442626
0.42805358126002263	0.012427022694610906
0.42802565999341236	0.012662211626244924
0.42789454107180513	0.013626686594296528
0.4278669569848625	0.01380780299401213
0.42767441964243313	0.015098243441199422
0.4276477847519118	0.015267939101904215
0.4274553571428571	0.016446486197883414
0.4274348477937817	0.01656936359281458
0.4272031776947348	0.01784614684060326
0.42716084367727286	0.018071599198383553
0.426883430672968	0.019330924191617
0.42669027972556317	0.020396191881857012
0.42654029813241917	0.02108906846673292
0.4263149843862589	0.022092484790419392
0.4262005531334401	0.02260995724228873
0.42612579530899186	0.022924963030758944
0.4259859472267008	0.023473265089820616
0.4258279344545303	0.02414440289495684
0.42581915845124124	0.02417928842132741
0.42578124999999994	0.024328241668528428
0.42564594381023124	0.024854045389221785
0.42549454651518115	0.02542620101453824
0.4254234355968155	0.025691995711778437
0.42527596843451976	0.026234825688623065
0.4251553864346431	0.026667114054084506
0.42499077526367707	0.027251202125326224
0.42488656733639085	0.02761560598802426
0.42480247958349	0.027902358020977014
0.42465713219473256	0.028398711811649463
0.42445421373915093	0.029072160880150494
0.4243995344125069	0.02924842629827737
0.42410714285714296	0.03018453963470999
0.4238983440954164	0.0308433715485234
0.42386275256007916	0.03094963567855824
0.42381214274402945	0.031099797101304172
0.42328888703061024	0.032653903668970696
0.4229022721006066	0.03374647109970372
0.42268472310376226	0.034360670629080714
0.4223521458023545	0.035256599447159115
0.42205033632159605	0.03606993032828418
0.4218364885872773	0.03662082210518189
0.4213858129305903	0.03778167565309137
0.4207589285714285	0.03932885667586547
0.42070179491163007	0.03946675503868574
0.4206896696827252	0.039496028939736944
0.42066998191690697	0.03954166993780625
0.4199482628130124	0.041214115506991
0.4197163653920408	0.0417491770544228
0.41948121866876	0.042277270598400446
0.41917635505039547	0.04293471774549193
0.4188443793911722	0.04367157886600628
0.41869129735358496	0.04399793672164434
0.418374080576297	0.04465782458814263
0.41818719886331357	0.04505749854338392
0.41758680794408815	0.04629255033881591
0.4175415845661613	0.04638342406107418
0.4174107142857142	0.046645530360519966
0.4168217337967551	0.04780826295927065
0.41666167485719946	0.04811293414997442
0.4164422830021306	0.048530403615392376
0.41555432093253053	0.05020026404528885
0.4151220957765852	0.05100147709115285
0.4144021063708731	0.05230158980898125
0.41426969838924066	0.052538009117705314
0.4140625	0.05290308021318635
0.413603616320542	0.053699039324726194
0.41348483264592895	0.05389807687698653
0.4132921118459274	0.05423167494076234
0.41292363067340926	0.05485548254046041
0.41263005559469557	0.05534935799933441
0.4123883928571429	0.05575102510037866
0.4122319670404604	0.056008073020049204
0.4121906973123078	0.05607598580940745
0.41211862959603995	0.05619317834833076
0.41174312419375925	0.056803291167747544
0.41152393301967394	0.05715526267230961
0.4108766132111814	0.058188597356991306
0.4108321557094081	0.05825920688138636
0.41080657254582503	0.05829937539303501
0.41071428571428564	0.05844345499184489
0.4100720661012568	0.05943783141044015
0.40989031306197965	0.05971766905307693
0.4095596735809069	0.06022109375643142
0.4093274529432593	0.0605729530771488
0.4089150731109687	0.0611788857879412
0.40856820389925735	0.06170324615372916
0.4081672901740677	0.06229092514276441
0.40792383044857655	0.0626414224041944
0.4073660714285713	0.0634480554433196
0.40701027701294135	0.06395082417699313
0.406685694313482	0.06440490524411371
0.40584196877539247	0.0655746920597724
0.40539644582024986	0.06617995856235154
0.40476252286202097	0.06704450355755373
0.4040178571428571	0.06804014254062946
0.4037448951937735	0.06839664876185317
0.4036267034325106	0.06855122647886092
0.4033145860469397	0.06895074142920415
0.4021412636341585	0.07045319685741189
0.4016813981862116	0.07102974402168016
0.40066964285714274	0.07229722389430782
0.40063404956498894	0.0723411449475912
0.40061706363759064	0.07236156101049829
0.4005706105720383	0.07241823205029596
0.3995574784454709	0.07364290494935516
0.3990255188664234	0.07428103417036835
0.3989955357142855	0.07431664649515732
0.3984649875393196	0.07493941278363445
0.39742567666687695	0.07615028662298112
0.3973735884641254	0.0762104683760639
0.39735639917533955	0.07623060983413626
0.3973214285714284	0.07627057325381745
0.3962253441744435	0.07751439481671166
0.3956497061089989	0.07815177157585496
0.395078426928663	0.07879294661565625
0.3939732142857142	0.08000340737497999
0.39388359866150136	0.08010004010948807
0.3937769380880337	0.0802147660687745
0.39273060866317683	0.08133224018702673
0.3920303948058169	0.08206267582446738
0.39062499999999983	0.08352535845046913
0.3903104508766789	0.08384766790586615
0.3901243365124475	0.08403403026053954
0.3894241453841507	0.08474380075869958
0.3890739020653145	0.08509664895708627
0.3881377851309319	0.08601866261264304
0.3878166208989109	0.08633879010501322
0.3872767857142855	0.08686490449471396
0.3860775004137805	0.08801545781079731
0.38524263647216145	0.08880346819404844
0.3839519463138205	0.09002301966487566
0.3839285714285713	0.09004475883440483
0.38260371380917507	0.09124672222127098
0.3817217851918613	0.09204783720247131
0.3805803571428571	0.09306886079673457
0.37989477566922736	0.09366687713165273
0.37723214285714274	0.09596323398878406
0.37711423688668466	0.09606340995616247
0.37702450343109717	0.096136560460759
0.3764271109872661	0.0966334921146435
0.37425035369905546	0.09843244625797937
0.3719048163148875	0.10029496253209627
0.3705357142857142	0.101378856859478
0.36829529786292275	0.10309553278651637
0.36635732102454976	0.10452393465043197
0.3638392857142856	0.10637880092570026
0.3624597637457103	0.10735952019047579
0.3609052272836454	0.10842685453532933
0.3571428571428571	0.11100026997523338
0.35545367503431025	0.11211438686252162
0.3536776174257284	0.11324328874070744
0.3504464285714285	0.11529259462944424
0.3485380926939343	0.11646058182775085
0.3463176131358968	0.11777124730440505
0.34375	0.11928382793157485
0.34127176842139917	0.12069106196500962
0.3380697098874236	0.1224456712117552
0.33705357142857145	0.12300149721301784
0.33414003885743293	0.12453572351738679
0.33363563564138354	0.12479953693578694
0.3303571428571429	0.126453348955343
0.32854572737113863	0.12733059360732799
0.3255737728806645	0.1287675574385865
0.3236607142857144	0.12966001633441893
0.3173158871714752	0.13249690954367152
0.3170917791091432	0.1325969706544251
0.3169642857142858	0.13265190725549925
0.31655636106864615	0.13282406920419507
0.312655179792968	0.1344471451961421
0.3102678571428571	0.1354048626897468
0.30809615392552203	0.1362569294508122
0.303958858204033	0.1378223926799194
0.3035714285714285	0.13796631114737617
0.3029772680177401	0.13817604101315337
0.29855281184942994	0.1397361885355949
0.296875	0.14031200174477826
0.2945994341008204	0.14105950930028463
0.2926994657029526	0.1416712699605875
0.2901785714285713	0.14245061091827096
0.28708972142284384	0.14338723108505624
0.28660855803415475	0.14352797640908835
0.2834821428571428	0.14440461078826386
0.2802425299346051	0.14529391665487237
0.2800192686266	0.1453526574255955
0.2767857142857142	0.1461671468457803
0.2735693040059848	0.14695850790105167
0.27331112950436104	0.1470192524843954
0.27008928571428564	0.14775343783469935
0.26979256140574376	0.14781691226139138
0.2669107831149111	0.14843198437586572
0.26654488178765523	0.1485072344201441
0.2633928571428571	0.14913545433614755
0.26078445225082203	0.14961871207115177
0.25909987247565314	0.14991720318395113
0.2566964285714286	0.15032876970042156
0.254891839719121	0.15061267213483956
0.2511696336266651	0.15116708771701667
0.25	0.15133479738202757
0.2490958390602582	0.15145237413140578
0.24380535166978085	0.15209276361794447
0.24330357142857148	0.1521508847258879
0.2428897247669197	0.1521930344103572
0.23995535714285718	0.1524874464896036
0.239327867439382	0.1525416540108119
0.23693703060900748	0.15274557902492922
0.2366071428571429	0.15277321681260944
0.23615650276715902	0.15280461633275397
0.23121687064650784	0.1531255117648076
0.22991071428571438	0.15319132841540922
0.22793145503057885	0.1532788486533544
0.2256913187772967	0.15336098545962581
0.22321428571428573	0.15342655659590124
0.2221653345785037	0.15343964529656573
0.220348454263272	0.15346084896255155
0.21986607142857148	0.1534627109410545
0.21900385320139903	0.15346335254932447
0.2177455146796803	0.15345993808959546
0.21651785714285712	0.1534468554523083
0.21518372828718985	0.1534284788946903
0.2141784462963389	0.1534064807002105
0.21316964285714282	0.1533810811042439
0.2112103019948049	0.15331366459488371
0.21017929737251723	0.15327712060230178
0.20982142857142855	0.15326241985987285
0.20905167203794692	0.15322532704926
0.20773372621662275	0.1531593939669405
0.20665182139633023	0.15309907267119585
0.20647321428571427	0.15308884420425115
0.20532429747317035	0.1530148385481543
0.2035516367417814	0.15289024314071198
0.20312499999999997	0.152859012319528
0.20254020038541662	0.15281076803231705
0.20061381826425645	0.15264527770318917
0.19977678571428578	0.15257194000854452
0.19753877405657577	0.152343672781371
0.19642857142857145	0.15223114575244753
0.19602378219644173	0.1521863110125925
0.19520343690746703	0.15208792771857674
0.19308035714285718	0.15183025433672423
0.1915626741489717	0.15163164008695737
0.1908988169050884	0.1515384930228051
0.1897321428571429	0.15137202353782211
0.18937791334936843	0.15132031197092313
0.1887398535315556	0.15122105004284708
0.18722183993936375	0.15098768899075124
0.18638392857142855	0.15085077586538564
0.18509227310535223	0.15063538998071319
0.18321916433341215	0.1503045500994381
0.18303571428571422	0.1502717658079783
0.18298933778521598	0.15026332219848304
0.18291434488450897	0.1502489173338393
0.17968750000000003	0.14962341931108467
0.17886778702069364	0.14945659535878553
0.1776183866170314	0.1491894314664905
0.17633928571428567	0.14891354430424764
0.174852951050068	0.14857065332839575
0.17276108043997304	0.14805758676986058
0.16964285714285707	0.1472803482040199
0.16709742849359482	0.14659526612620258
0.16387983633014552	0.1456564272679793
0.16294642857142858	0.14537997969773858
0.1597014874339827	0.14435295888599836
0.1580413732460496	0.1437875888935551
0.15625000000000003	0.14317596311573738
0.15613379120025533	0.1431351016802984
0.15600693631491477	0.14308893412768356
0.15290178571428573	0.1419511610016148
0.1526487970445001	0.1418558541027674
0.15238532666936222	0.1417532523667388
0.14955357142857145	0.1406432008725853
0.14924265090071717	0.14051807705545982
0.14893340840599908	0.14038957878716962
0.1462053571428571	0.1392470287063361
0.14571341511159458	0.13903608900870296
0.14517931872409479	0.1387995945048159
0.14285714285714285	0.13776136218966106
0.14220029968144016	0.13746098530899503
0.14141908250385676	0.1370920149194685
0.13950892857142855	0.136181360549961
0.13858148801576992	0.13572875935146697
0.13753727039409575	0.1352029329070714
0.1361607142857142	0.1345032762831101
0.13505449555626942	0.1339283753095691
0.13387398686548663	0.1332958269610811
0.13281249999999994	0.1327217675179236
0.13161715324892298	0.13206144328834088
0.13040675985231692	0.13137255054623836
0.12946428571428564	0.13083118102314237
0.12826734196024764	0.13012953633643717
0.12711614573870217	0.12943470734495294
0.12611607142857134	0.12882552835325653
0.12500299104807627	0.12813419150704533
0.12398523240861209	0.12748369224504477
0.1227678571428571	0.12669845982083455
0.121826568531964	0.12607357677076653
0.1210211484375831	0.12551891729151338
0.11872591668229787	0.12395671690134172
0.11814517849377926	0.12354687481550533
0.11607142857142855	0.12205269690250103
0.11570269248658277	0.12178238190453655
0.11541160784994275	0.12156308744318736
0.11422195752687231	0.12067229407524982
0.11301667788289543	0.11974500521497466
0.11278992177685782	0.11957007198700623
0.11276075281651482	0.11954770879560705
0.11272321428571425	0.11951813609713735
0.11028691320936862	0.11756726817513921
0.10990131806939907	0.11725179166449415
0.109375	0.11681884160017697
0.10787825299702353	0.11555668264209495
0.10711151004265301	0.11490419009741917
0.10602678571428564	0.11395622697105345
0.1057452843745636	0.11370910116340674
0.10555650809425815	0.11353892845513883
0.10458110168933693	0.11266547454981204
0.1043974702713189	0.11250034518692656
0.1033287886013407	0.11151341918308463
0.10307026726378582	0.1112762894397441
0.10267857142857134	0.11090736279624377
0.1017607708312131	0.11003908996936496
0.10118611990278831	0.10948089503974184
0.10046876451646647	0.10878890745354056
0.0993303571428571	0.10766149165631378
0.09919403421954032	0.10752590082030872
0.09911252637766144	0.10744267367211735
0.09878324443351189	0.10710883162339649
0.09793903717287084	0.10624824604762984
0.09712602720692781	0.10539726888321377
0.09670233860741578	0.10495700817530881
0.09614998915267864	0.10437314690560115
0.09598214285714274	0.10419363363379452
0.09548242642195565	0.10365330964740507
0.09519963827254813	0.10334690628557566
0.09430803571428564	0.10236938086394459
0.09427909272093077	0.10233730478634975
0.09420880412798016	0.10225852880256395
0.09334686785985397	0.10129047173460753
0.09309651241275657	0.10100589452635991
0.09263392857142844	0.10047904936268515
0.09244390680837516	0.10026032246739197
0.09193051140836034	0.09966217732501376
0.09155913824845535	0.09922867270876254
0.09095982142857129	0.09852050092788509
0.09078060825759243	0.09830651056636328
0.09040525963729124	0.097853302887948
0.08983387508672402	0.09716172153698474
0.08964919591009951	0.09693711794596513
0.08928571428571419	0.09648914716871831
0.08899329514815141	0.09612642716229372
0.08853708340801081	0.09555339890578765
0.08816865022830128	0.09508981848941014
0.0876116071428571	0.094380001381345
0.08743971792545485	0.094158733042571
0.08735704835628161	0.09405213404407273
0.0871265333373184	0.09375108089701764
0.0865611713050069	0.09301315263737975
0.08636081550234576	0.09275036191205796
0.08593749999999994	0.09218763387630807
0.08582774363605211	0.09204144091103966
0.08577718740312862	0.09197319030025722
0.08563925223407037	0.09178777451217576
0.0852994356019049	0.09132898368174278
0.08500927218094761	0.09093190264077061
0.08426339285714274	0.08990612117031985
0.084255244741966	0.08989484589793514
0.08425162455846341	0.08988976812393437
0.08424214480877046	0.0898765299245711
0.08374029840584857	0.08917247018012592
0.08350915633887218	0.0888463816310485
0.08342633928571419	0.08872875971333627
0.08322912813684008	0.08844729145942254
0.0829257527732194	0.0880118863889657
0.08278013515764576	0.08780188604513131
0.08258928571428564	0.0875252653444876
0.0822201682383647	0.08698700146907734
0.08206412816448844	0.0867563170670734
0.08168271793107235	0.08618959564871898
0.08122917701738913	0.08551337319485719
0.08067360448851663	0.08466175704783674
0.07937228060501111	0.08264641555752988
0.07929708072942421	0.08252908578071796
0.07924107142857134	0.08243970003178794
0.07835895990972941	0.08101621141168291
0.0780249176783025	0.08046172009587801
0.07743525466730045	0.07949263625168593
0.07727911476742494	0.07922867721869908
0.07676914932675738	0.07835604564480822
0.07653178983556091	0.07795403648325436
0.0758928571428571	0.0768404218538882
0.07564350109118984	0.07640417139151634
0.07555613549514012	0.07624684486036842
0.07533419453211981	0.07585045080272346
0.07470504472847656	0.07471335915543809
0.07425153261176887	0.07386904215371762
0.07377793276449657	0.07299262367647691
0.07325293232924585	0.07199176935742019
0.07299186123952378	0.07148753355848914
0.07287088681160453	0.07125533803051126
0.07254464285714285	0.07061799496293156
0.07238090333059238	0.07029522224805451
0.0719851698440977	0.0695004605338973
0.07178992037095472	0.06910126343156955
0.07138139875997307	0.06827147292133565
0.07111851994426216	0.06772985678492274
0.07063910447170535	0.06671077658825023
0.07027435755707273	0.0659407056481201
0.0696915541272547	0.06467106009259799
0.0695314359065981	0.06431673101279053
0.06944914857117213	0.06413592200940843
0.06919642857142855	0.06357020680792635
0.06899625881995186	0.06311816940547793
0.0686467069865016	0.062312360134655465
0.06847586955300994	0.06191838811935288
0.06816032568143343	0.06117530680466349
0.06786403607447461	0.060472491683941365
0.06752232142857134	0.059650312790456295
0.06746705896695843	0.05951618887520482
0.06710348814549444	0.05861437650434531
0.06676855243490004	0.057771570084556245
0.06651044639996179	0.057109684411006195
0.06584821428571419	0.05537917727319899
0.06564716967432782	0.05484471865700649
0.06559272240758379	0.05469997247123276
0.06550353104354806	0.05445146789897387
0.0647264500302438	0.05228601687377468
0.06434487534885408	0.05120154887178904
0.06427691731684765	0.05100407467551757
0.06390050741838976	0.0498687349333225
0.06362782527490912	0.049054032229655486
0.06329578845053557	0.04802392650069831
0.06311472571719529	0.04744814057678706
0.06299987578341032	0.04708655170209666
0.06273587237135742	0.04623668560464067
0.062499999999999944	0.04545606533438595
0.062393654928560915	0.04510114969708265
0.06237055635895722	0.0450241140920509
0.06233588138325291	0.04490514755755606
0.06181418006746359	0.043093687968222216
0.06167330111623076	0.04259621819628326
0.06146727756070364	0.041846613132041854
0.0612561787433461	0.04106851516456761
0.061015321515686005	0.0401650829001462
0.06082589285714274	0.039431657964978384
0.06072150073600696	0.03902410561345543
0.060674745640701244	0.03883827314471433
0.06039999450839967	0.037730429677409305
0.06021451037959913	0.03695685967274559
0.059961637404952695	0.03588233919793976
0.059827719742816254	0.03529222556562428
0.05973068916518226	0.03487050414579945
0.059314180828432594	0.03296972411188337
0.059289228043133135	0.03285123507352633
0.05915178571428564	0.032178659685221656
0.05884114886397479	0.030633375542751196
0.05873928888835944	0.03010498926855426
0.05834183934821946	0.02795856529825841
0.05806218799367052	0.026305042562275838
0.057770272523509025	0.024494795208886366
0.05754919817019727	0.02305313216291427
0.05738930301722217	0.021889219659125825
0.05701761642261244	0.019027361899659256
0.056909070947671336	0.018135119888532725
0.056829250324854474	0.0173803342565656
0.0564655942280225	0.013692312635934845
0.05642589286425764	0.013255490874251707
0.056395840929954366	0.012864694353044381
0.05613201358117886	0.00905370953356327
0.05611838530074026	0.008836993916167657
0.05610854341124988	0.008635764594687845
0.05593710780903477	0.004506608118320654
0.05593403059468488	0.0044184969580838285
0.05593225145130548	0.00433359016292395
0.05587292356245438	0.000045760540761330404
0.055872603971641455	-1.1102230246251565e-16
0.055873008952078196	-0.00005154399371398721
0.05594782482580313	-0.004863728700771508
0.0559515485791528	-0.0049708090778443625
0.055954758673670224	-0.005083036502116389
0.05616878614917631	-0.009670516533505924
0.05618681251159974	-0.009941618155688725
0.05620477666797302	-0.010239435809505926
0.056526587431736885	-0.01437572703974671
0.05657303035540073	-0.014912427233533032
0.056636247485801594	-0.015530528906691266
0.057012895782630746	-0.01898554578677969
0.05711892876478786	-0.019883236311377395
0.05726407545823192	-0.02096737939024801
0.057620230160057406	-0.023505526007958577
0.05783881111299577	-0.024854045389221813
0.058105170160820896	-0.026562539364747006
0.05834185829064481	-0.027940665120225194
0.05870776028205471	-0.02982485446706612
0.059172176530340514	-0.032295122750524874
0.05917976034508049	-0.03233102478392824
0.05973792760946012	-0.03479566354491054
0.060126079965663826	-0.03655784216458585
0.06055759457099891	-0.03832461052621455
0.060917882222698505	-0.039766472622754956
0.061178812076689126	-0.040747200312549525
0.06223037684831617	-0.04453713841590798
0.06228698154842088	-0.04473728170059921
0.0623256794438391	-0.044866681154916765
0.062499999999999944	-0.045427312723076874
0.06358554378447695	-0.04890228349763437
0.06384713013104165	-0.04970809077844346
0.06430435923839833	-0.05104748015387742
0.0649357873612027	-0.05287079665655761
0.06558499786072997	-0.05467889985628785
0.06584821428571419	-0.05537917727319899
0.06637996046909594	-0.05676958522106096
0.06673733676826182	-0.05767763949985136
0.06736476218970078	-0.059248470111308266
0.06774835580127825	-0.060172312076210516
0.0691629748227936	-0.0634965792416757
0.06917216562556122	-0.06351789494650226
0.06917753965181028	-0.06352991515894651
0.06919642857142855	-0.06357117068233895
0.07069555296222113	-0.06682157946837439
0.07116207569918381	-0.06777226688791926
0.07202090035622849	-0.06956510027581217
0.0722707666501411	-0.07007078350920593
0.07329062493714883	-0.07201520406378575
0.07392834309064722	-0.07325884906198168
0.07537739450895653	-0.07592147003650704
0.07555905033114624	-0.07624660444874662
0.07565523927269763	-0.0764150564430908
0.07589285714285712	-0.07682936041741242
0.07836672977040987	-0.0809858400294399
0.07964288378631412	-0.08306772083682382
0.08032001701712552	-0.08411104954211043
0.081376282749617	-0.08570842536118634
0.08175906230488506	-0.08629313528988217
0.08258928571428562	-0.08749278835789814
0.08395313913506272	-0.0894543002984039
0.08465450187901116	-0.09040885148234246
0.08621824578541157	-0.0925568808986453
0.08686953976581674	-0.0934034228736926
0.08818448534432605	-0.09508851243105326
0.08857053142189047	-0.09558755748301528
0.08928571428571419	-0.09646336553546106
0.09203010678269313	-0.09974213999852008
0.09350518687620507	-0.10145914041740892
0.09598214285714274	-0.1041898678724131
0.09615260186914579	-0.1043729314123793
0.09878037085263713	-0.10704986016050078
0.10267857142857131	-0.1108528137147465
0.1043508383806612	-0.11239581992401132
0.10713671426574486	-0.11487788097439122
0.1088784474956904	-0.1163950947526016
0.11317157641634429	-0.11977776941750681
0.1143428659833432	-0.12072511226189628
0.11607142857142855	-0.12198605434483026
0.12006336234980214	-0.12484392029653063
0.12332068642819888	-0.12694059436299482
0.126051574756963	-0.12874191986235703
0.12946428571428564	-0.13075761573963499
0.1323195582209381	-0.13240916814966452
0.135089119993038	-0.13383630019727683
0.1388797994422654	-0.13583536630142914
0.14285714285714285	-0.13769288123076967
0.14594501514275376	-0.1390997519361288
0.14911531370829673	-0.1403595721942415
0.1529292463470418	-0.14192156563028172
0.15625	-0.14310525856434747
0.16044571037814376	-0.14455908450114818
0.16294642857142855	-0.14536912789877918
0.16632354936887975	-0.1463579433987189
0.16830897352585344	-0.1469105682815459
0.16964285714285712	-0.1472766897620309
0.17549292484181328	-0.14870543232599912
0.17654262878822263	-0.14895655779465156
0.17689940917546582	-0.14903187592644732
0.18303571428571425	-0.15025461242906768

==> figures/lq_points.txt <==
-2.	-4.070638323845143
-1.8244170096021948	-3.7404546210667755
-1.7366255144032923	-3.577523290078107
-1.6927297668038408	-3.496674368623104
-1.6049382716049383	-3.3363299802995465
-1.5390946502057614	-3.21735603065937
-1.4732510288065843	-3.099582672885664
-1.4074074074074074	-2.983103319984032
-1.374485596707819	-2.9253788032123644
-1.3415637860082306	-2.8680139080121316
-1.308641975308642	-2.811020853740658
-1.2757201646090535	-2.75441187901725
-1.242798353909465	-2.698199198874777
-1.2098765432098766	-2.6423949590804523
-1.176954732510288	-2.587011187886767
-1.1111111111111112	-2.4775522719337624
-1.0617283950617284	-2.396648277241376
-1.0123456790123457	-2.3168056231677285
-0.9629629629629629	-2.2380591444033193
-0.9135802469135802	-2.160441186683418
-0.8641975308641975	-2.0839812163268223
-0.8148148148148148	-2.008705459354751
-0.7654320987654321	-1.9346365810588588
-0.7160493827160493	-1.8617934158428875
-0.6666666666666666	-1.7901907555575496
-0.6419753086419753	-1.754858094255254
-0.6172839506172839	-1.7198392024711118
-0.5925925925925926	-1.6851347379594235
-0.5679012345679012	-1.6507450906007346
-0.5432098765432098	-1.6166703837343117
-0.5185185185185185	-1.5829104765342956
-0.49382716049382713	-1.5494649673940883
-0.4691358024691358	-1.5163331982751755
-0.4444444444444444	-1.483514259969051
-0.41975308641975306	-1.4510069982142795
-0.3950617283950617	-1.4188100206050847
-0.37037037037037035	-1.3869217042232234
-0.345679012345679	-1.3553402039213205
-0.32098765432098764	-1.3240634611833026
-0.2962962962962963	-1.2930892134860514
-0.2716049382716049	-1.2624150040858604
-0.24691358024691357	-1.2320381921536718
-0.2222222222222222	-1.2019559631843144
-0.19753086419753085	-1.1721653396069855
-0.14814814814814814	-1.113446247531548
-0.07407407407407407	-1.027472029664448
0.	-0.9439355441734341
0.037037037037037035	-0.9030488645432561
0.07407407407407407	-0.8627318250824798
0.1111111111111111	-0.8229705666370826
0.14814814814814814	-0.7837510617835651
0.18518518518518517	-0.7450591746668153
0.2222222222222222	-0.7068807163027596
0.25925925925925924	-0.669201495288707
0.2962962962962963	-0.632007363937236
0.3333333333333333	-0.595284259911317
0.37037037037037035	-0.5590182434889986
0.4444444444444444	-0.48780252202125357
0.5555555555555556	-0.3840690062453178
0.6666666666666666	-0.28373563394111184
0.7777777777777778	-0.1864765884585436
0.8888888888888888	-0.09199029148882688
1.	0.
1.1111111111111112	0.08974656235512361
1.2222222222222223	0.17747821016065765
1.3333333333333333	0.2634016881146844
1.4444444444444444	0.3477032685971891
1.6666666666666667	0.5120935179731827
2.	0.7501781384772787
2.6666666666666665	1.205523298578764
4.	2.0747608849331414

==> figures/multifractal_points.txt <==
0.6309297535714573	0.4380178794859424
0.6309349832994278	0.43808614718494443
0.6310198868455442	0.4389240579025362
0.6311625826490439	0.4401258524707252
0.6315312350654144	0.44286201333411324
0.6324839012468254	0.4489800639426593
0.6330625697676717	0.4523505479835066
0.6338569079208037	0.4567124281900403
0.6349474785600355	0.4623374547737238
0.6364450969495568	0.469562765596645
0.6385023257935578	0.478802172931192
0.6413294489906859	0.4905569110296022
0.6452167538032506	0.5054238826171011
0.6505657518872199	0.5240979673850448
0.6579331342001363	0.5473624937762793
0.6609634563943612	0.556282102332111
0.6643368908853682	0.5658368144698747
0.6680929090163127	0.576057792131403
0.6722756327895102	0.5869751786322628
0.676934394835253	0.5986174310469297
0.6821243634184925	0.611010496819042
0.6879072374841902	0.6241768026357799
0.6943520156307755	0.6381340173150947
0.7015358408259	0.6528935431745214
0.7095449191664782	0.668458682125918
0.718475505368752	0.6848224137880097
0.728434939026667	0.701964713737929
0.7395427027326116	0.7198493316298036
0.7476507782568172	0.7321579531460116
0.7519314542247185	0.7384199430607377
0.7563706468944889	0.7447494048877296
0.760974153626696	0.7511426479681877
0.7657479576247589	0.7575955887183274
0.7706982295044029	0.7641037251626296
0.7758313281667162	0.7706621102869482
0.7811538008577736	0.7772653242210658
0.7866723822843064	0.7839074452743879
0.792393992640348	0.7905820198653496
0.7983257343841718	0.7972820314050673
0.8044748875881708	0.8039998682192386
0.8108489036667246	0.81072729061968
0.8174553972686017	0.8174553972686017
0.8243021361012853	0.8241745910152616
0.8313970284349494	0.8308745444263704
0.8387481080140167	0.8375441652790638
0.8463635160846296	0.8441715623387418
0.854251480227532	0.8507440118039752
0.8624202896683547	0.857247924867264
0.8708782667219536	0.8636688169137829
0.8796337340151329	0.8699912789603863
0.8886949771239606	0.8761989520237523
0.898070202259208	0.8822745051991249
0.9077674886377218	0.8881996183287032
0.9177947351905038	0.8939549702400422
0.9281596012817758	0.8995202336379676
0.938869441149507	0.9048740778359934
0.9499312318289854	0.9099941806119137
0.9613514943893822	0.9148572505631143
0.9731362084013232	0.9194390614154146
0.9852907196634914	0.9237144997991473
0.99781964135044	0.92765762804107
1.0107267489037863	0.9312417635230219
1.0195430290122536	0.933418273651306
1.0240148691759736	0.9344395761196427
1.028529249651739	0.9354148614471723
1.0330862074722766	0.9363430868148133
1.0376857645501976	0.9372232051390741
1.0423279271716241	0.9380541657280703
1.0470126854871853	0.9388349149683748
1.0517400130011207	0.9395643970429904
1.0565098660592784	0.9402415546807037
1.061322183336827	0.9408653299370052
1.066176885326572	0.9414346650067017
1.0710738738287915	0.9419485030682725
1.076013031443569	0.9424057891599513
1.0809942210666375	0.9428054710874159
1.0860172853898111	0.9431465003629228
1.0910820464071038	0.9434278331755844
1.0961883049277068	0.9436484313924304
1.1013358400970172	0.9438072635897805
1.1065244089269735	0.9439033061143539
1.1117537458369764	0.9439355441734341
1.1170235622067317	0.9439029729532963
1.1223335459423758	0.9438045987649918
1.1276833610572838	0.9436394402164572
1.1330726472689976	0.9434065294098046
1.1385010196137304	0.9431049131625131
1.1439680680799433	0.9427336542511189
1.1494733572624942	0.9422918326758742
1.1550164260388975	0.9417785469447045
1.1605967872692289	0.9411929153746666
1.1662139275212295	0.9405340774089797
1.1718673068221548	0.9398011949475356
1.1775563584389386	0.9389934536887423
1.1832804886881956	0.9381100644802983
1.1890390767776016	0.9371502646764782
1.1948314746801676	0.9361133194993183
1.20065700704288	0.9349985234009845
1.2065149711311645	0.9338052014244809
1.2124046368105825	0.9325327105597405
1.2183252465671182	0.9311804410920328
1.2302561317598395	0.9282343019766208
1.2483640380262166	0.9232035725893947
1.2667042610219164	0.917429120921931
1.2852506006600863	0.9109029632380062
1.3039748529232071	0.9036208058614089
1.3228469463961692	0.8955822837929758
1.3418351138635245	0.8867911578114814
1.3609060980841436	0.8772554627128878
1.380025389802748	0.8669876001384343
1.3991574949796917	0.8560043705640507
1.4182662271678568	0.8443269404492174
1.4373150199919835	0.8319807422295606
1.4562672538449115	0.8189953067209836
1.4750865902568193	0.8054040295038889
1.4937373069597841	0.7912438748812067
1.5121846264915528	0.7765550229542266
1.5303950312758736	0.7613804671368023
1.5483365584826176	0.7457655709402626
1.5659790685934465	0.7297575940319334
1.5832944824466821	0.7134051983435514
1.6002569825640083	0.6967579453504262
1.6168431757176775	0.6798657955526619
1.6330322149204057	0.662778620686648
1.6488058802504644	0.6455457383221352
1.6641486191040928	0.6282154773202395
1.6790475475456046	0.6108347812166344
1.6934924153616753	0.5934488550347994
1.707475538190996	0.5761008594102353
1.7209917006768634	0.5588316542966205
1.7340380349734519	0.541679592998249
1.7466138791323842	0.5246803658860593
1.7587206199195984	0.5078668919490417
1.7703615244850957	0.4912692553352711
1.7815415650558732	0.47491468325965114
1.8025463979795533	0.4430294801376782
1.8307998276465343	0.3975452345429744
1.8554111137668268	0.35519135385254064
1.8767150882081995	0.31616307154545975
1.895063083962961	0.2805121559192214
1.9108019486676642	0.24818264299603676
1.9242602623455196	0.21904263098510235
1.9357403322752653	0.19291058681411677
1.9455144458617357	0.16957594160541856
1.9538240377143044	0.1488144935976825
1.960880704783555	0.1303994568345228
1.966868286198626	0.1141090535795497
1.9719454667439127	0.09973147166722462
1.9762485509311658	0.08706787572575081
1.9855966107719	0.05759461515601405
1.991270433573023	0.03781470744666482
1.9947106894608686	0.024674703074741622
1.996795631892163	0.016016335609155163
1.9980588838769704	0.010349213513656252
1.9988241785329288	0.006660900222250632
1.9992877701995795	0.004272105029322404
1.9997386871808167	0.0017416149879441178
1.9999971323113186	0.00002771580813032415
2.	1.6017132519074588e-16

==> figures/simplex_points.txt <==
-0.49999999999999994	-0.8660254037844385
-0.4998193935391634	-0.8659211054857753
-0.49635612937865986	-0.8639113928504176
-0.48382259913454667	-0.8564839138976617
-0.4735912854439325	-0.8502414510027962
-0.4572017336986383	-0.8399057763646179
-0.43145698784316433	-0.8228354439303094
-0.4071038389305581	-0.8057486365353869
-0.39228534720981384	-0.7949047525775015
-0.3755049915696127	-0.7822170359073753
-0.35663993183950315	-0.767435408846112
-0.3356047737494128	-0.7503073124944061
-0.3123655006029408	-0.730592440622717
-0.28695262703180063	-0.7080818361876074
-0.25947146273107347	-0.6826201755996026
-0.2301072062149987	-0.6541288364143517
-0.19912298232460837	-0.622626275121401
-0.1668499649061504	-0.5882418109656151
-0.13367020580723066	-0.5512195008853256
-0.09999429710009014	-0.5119104340101157
-0.06623702170217777	-0.4707540465999623
-0.03279436049979895	-0.42825122555144574
-0.00002461270816989103	-0.3849333360186876
0.03176475332679629	-0.3413315438450741
0.062324146061063485	-0.2979500320425842
0.09146342000768098	-0.25524536681265664
0.11904918214119578	-0.21361284343531792
0.14499923346728874	-0.173379489594591
0.1918760440909197	-0.0980729556647979
0.25	0.
0.2950464000249455	0.07958471561346778
0.3549824544300171	0.19031915778706748
0.39863771127565323	0.2744553974402249
0.4253849433188644	0.32745459809959265
0.42705098312484235	0.33079226912480375
